Low-mass bursty galaxies in JADES efficiently produce ionising photons and could represent the main drivers of reionisation

We study galaxies in JADES Deep to study the evolution of the ionising photon production efficiency, $\xi_{\rm{ion}}$, observed to increase with redshift. We estimate $\xi_{\rm{ion}}$ for a sample of 677 galaxies at $z \sim 4 - 9$ using NIRCam photometry. Specifically, combinations of the medium and wide bands F335M-F356W and F410M-F444W to constrain emission lines that trace $\xi_{\rm{ion}}$: H$\alpha$ and [OIII]. Additionally, we use the spectral energy distribution fitting code \texttt{Prospector} to fit all available photometry and infer galaxy properties. The flux measurements obtained via photometry are consistent with FRESCO and NIRSpec-derived fluxes. Moreover, the emission-line-inferred measurements are in tight agreement with the \texttt{Prospector} estimates. We also confirm the observed $\xi_{\rm{ion}}$ trend with redshift and M$_{\rm{UV}}$, and find: $\log \xi_{\rm{ion}} (z,\text{M}_{\rm{UV}}) = (0.05 \pm 0.02)z + (0.11 \pm 0.02) \text{M}_{\rm{UV}} + (27.33 \pm 0.37)$. We use \texttt{Prospector} to investigate correlations of $\xi_{\rm{ion}}$ with other galaxy properties. We see a clear correlation between $\xi_{\rm{ion}}$ and burstiness in the star formation history of galaxies, given by the ratio of recent to older star formation, where burstiness is more prevalent at lower stellar masses. We also convolve our $\xi_{\rm{ion}}$ relations with luminosity functions from the literature, and constant escape fractions of 10 and 20\%, to place constraints on the cosmic ionising photon budget. By combining our results, we find that if our sample is representative of the faint low-mass galaxy population, galaxies with bursty star formation are efficient enough in producing ionising photons and could be responsible for the reionisation of the Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Table_xion.dat <==
Name 	 z 	 xi_Ha 	 xi_OIII 	 xi_Prospector 
JADES-GS+53.11634-27.81272 & 3.9094 $\pm$ 0.0476 & 25.26 (-0.15, +0.11) &     -     & 25.48 (-0.06, +0.03) \\ 
JADES-GS+53.20925-27.75711 & 3.9196 $\pm$ 0.0379 & 25.52 (-0.15, +0.11) &     -     & 25.52 (-0.04, +0.04) \\ 
JADES-GS+53.12549-27.78044 & 3.9413 $\pm$ 0.0462 & 25.17 (-0.15, +0.11) &     -     & 25.35 (-0.03, +0.05) \\ 
JADES-GS+53.18436-27.80581 & 3.9496 $\pm$ 0.0402 & 25.43 (-0.15, +0.11) &     -     & 25.19 (-0.14, +0.17) \\ 
JADES-GS+53.16268-27.73611 & 3.9496 $\pm$ 0.0399 & 25.31 (-0.15, +0.11) &     -     & 25.37 (-0.06, +0.06) \\ 
JADES-GS+53.15123-27.79826 & 3.9595 $\pm$ 0.0446 & 25.24 (-0.15, +0.11) &     -     & 25.01 (-0.15, +0.18) \\ 
JADES-GS+53.15282-27.79549 & 3.9688 $\pm$ 0.0417 & 25.43 (-0.15, +0.11) &     -     & 25.71 (-0.04, +0.03) \\ 
JADES-GS+53.19804-27.76002 & 3.9696 $\pm$ 0.0421 & 25.25 (-0.15, +0.11) &     -     & 25.39 (-0.05, +0.04) \\ 
JADES-GS+53.13905-27.75893 & 3.9740 $\pm$ 0.0515 & 25.39 (-0.15, +0.11) &     -     & 25.65 (-0.01, +0.03) \\ 
JADES-GS+53.15186-27.75258 & 3.9992 $\pm$ 0.0561 & 25.34 (-0.15, +0.11) &     -     & 25.58 (-0.04, +0.07) \\ 
JADES-GS+53.17558-27.79245 & 3.9997 $\pm$ 0.0354 & 25.24 (-0.15, +0.11) &     -     & 25.48 (-0.09, +0.07) \\ 
JADES-GS+53.19271-27.81312 & 4.0076 $\pm$ 0.0543 & 24.92 (-0.15, +0.11) &     -     & 24.76 (-0.15, +0.19) \\ 
JADES-GS+53.16041-27.81743 & 4.0079 $\pm$ 0.0454 & 25.52 (-0.15, +0.11) &     -     & 25.60 (-0.02, +0.05) \\ 
JADES-GS+53.17025-27.82001 & 4.0094 $\pm$ 0.0509 & 25.37 (-0.15, +0.11) &     -     & 25.54 (-0.06, +0.03) \\ 
JADES-GS+53.16140-27.73710 & 4.0196 $\pm$ 0.0409 & 25.41 (-0.15, +0.11) &     -     & 25.64 (-0.02, +0.03) \\ 
JADES-GS+53.16873-27.81514 & 4.0214 $\pm$ 0.0490 & 25.57 (-0.15, +0.11) &     -     & 25.57 (-0.05, +0.03) \\ 
JADES-GS+53.16961-27.82693 & 4.0273 $\pm$ 0.0503 & 25.52 (-0.15, +0.11) &     -     & 25.61 (-0.04, +0.05) \\ 
JADES-GS+53.13484-27.80886 & 4.0293 $\pm$ 0.0513 & 25.39 (-0.15, +0.11) &     -     & 25.22 (-0.07, +0.07) \\ 
JADES-GS+53.12413-27.79913 & 4.0334 $\pm$ 0.0504 & 25.20 (-0.15, +0.11) &     -     & 25.34 (-0.07, +0.06) \\ 
JADES-GS+53.19743-27.79069 & 4.0379 $\pm$ 0.0522 & 25.35 (-0.15, +0.11) &     -     & 25.23 (-0.08, +0.09) \\ 
JADES-GS+53.15549-27.80389 & 4.0415 $\pm$ 0.0429 & 25.19 (-0.15, +0.11) &     -     & 25.39 (-0.02, +0.06) \\ 
JADES-GS+53.17586-27.79347 & 4.0490 $\pm$ 0.0477 & 24.81 (-0.15, +0.11) &     -     & 25.03 (-0.78, +0.11) \\ 
JADES-GS+53.13628-27.81039 & 4.0493 $\pm$ 0.0538 & 24.98 (-0.15, +0.11) &     -     & 24.94 (-0.19, +0.16) \\ 
JADES-GS+53.16740-27.76689 & 4.0809 $\pm$ 0.0497 & 25.45 (-0.15, +0.11) &     -     & 25.68 (-0.00, +0.02) \\ 
JADES-GS+53.14082-27.82010 & 4.0894 $\pm$ 0.0482 & 25.17 (-0.15, +0.11) &     -     & 25.36 (-0.03, +0.05) \\ 
JADES-GS+53.16633-27.83528 & 4.0897 $\pm$ 0.0362 & 25.12 (-0.15, +0.11) &     -     & 25.21 (-0.09, +0.06) \\ 
JADES-GS+53.18440-27.79133 & 4.1047 $\pm$ 0.0442 & 25.55 (-0.15, +0.11) &     -     & 25.59 (-0.04, +0.06) \\ 
JADES-GS+53.17611-27.76199 & 4.1097 $\pm$ 0.0349 & 25.65 (-0.15, +0.11) &     -     & 25.69 (-0.07, +0.04) \\ 
JADES-GS+53.14214-27.74828 & 4.1097 $\pm$ 0.0356 & 25.29 (-0.15, +0.11) &     -     & 25.13 (-0.20, +0.15) \\ 
JADES-GS+53.16478-27.79367 & 4.1105 $\pm$ 0.0469 & 25.39 (-0.15, +0.11) &     -     & 25.56 (-0.04, +0.10) \\ 
JADES-GS+53.15266-27.78942 & 4.1174 $\pm$ 0.0572 & 25.55 (-0.15, +0.11) &     -     & 25.79 (-0.02, +0.06) \\ 
JADES-GS+53.16829-27.74203 & 4.1195 $\pm$ 0.0434 & 25.29 (-0.15, +0.11) &     -     & 25.13 (-0.20, +0.15) \\ 
JADES-GS+53.18949-27.77192 & 4.1196 $\pm$ 0.0389 & 25.45 (-0.15, +0.11) &     -     & 25.58 (-0.04, +0.04) \\ 
JADES-GS+53.20946-27.78080 & 4.1294 $\pm$ 0.0478 & 25.40 (-0.15, +0.11) &     -     & 25.54 (-0.07, +0.05) \\ 
JADES-GS+53.21524-27.77762 & 4.1295 $\pm$ 0.0444 & 25.33 (-0.15, +0.11) &     -     & 25.47 (-0.05, +0.05) \\ 
JADES-GS+53.15839-27.74092 & 4.1295 $\pm$ 0.0466 & 25.22 (-0.15, +0.11) &     -     & 25.30 (-0.06, +0.04) \\ 
JADES-GS+53.16939-27.78638 & 4.1359 $\pm$ 0.0486 & 25.48 (-0.15, +0.11) &     -     & 25.62 (-0.02, +0.03) \\ 
JADES-GS+53.14252-27.77043 & 4.1370 $\pm$ 0.0489 & 25.42 (-0.15, +0.11) &     -     & 25.73 (-0.02, +0.03) \\ 
JADES-GS+53.14315-27.81558 & 4.1417 $\pm$ 0.0374 & 25.18 (-0.15, +0.11) &     -     & 25.35 (-0.06, +0.05) \\ 
JADES-GS+53.11332-27.80300 & 4.1474 $\pm$ 0.0504 & 25.28 (-0.15, +0.11) &     -     & 25.44 (-0.05, +0.04) \\ 
JADES-GS+53.15613-27.82130 & 4.1495 $\pm$ 0.0437 & 25.29 (-0.15, +0.11) &     -     & 25.44 (-0.05, +0.06) \\ 
JADES-GS+53.17257-27.74308 & 4.1597 $\pm$ 0.0362 & 25.34 (-0.15, +0.11) &     -     & 25.34 (-0.08, +0.06) \\ 
JADES-GS+53.16147-27.81751 & 4.1695 $\pm$ 0.0472 & 25.14 (-0.15, +0.11) &     -     & 25.17 (-0.10, +0.07) \\ 
JADES-GS+53.20250-27.79780 & 4.1696 $\pm$ 0.0396 & 25.33 (-0.15, +0.11) &     -     & 25.53 (-0.04, +0.06) \\ 
JADES-GS+53.20673-27.77567 & 4.1696 $\pm$ 0.0412 & 25.70 (-0.15, +0.11) &     -     & 25.46 (-0.14, +0.06) \\ 
JADES-GS+53.15643-27.75579 & 4.1696 $\pm$ 0.0407 & 25.76 (-0.15, +0.11) &     -     & 25.13 (-0.23, +0.14) \\ 
JADES-GS+53.19133-27.74988 & 4.1892 $\pm$ 0.0590 & 25.40 (-0.15, +0.11) &     -     & 25.56 (-0.07, +0.04) \\ 
JADES-GS+53.22363-27.76120 & 4.1895 $\pm$ 0.0453 & 25.51 (-0.15, +0.11) &     -     & 25.57 (-0.03, +0.09) \\ 
JADES-GS+53.13817-27.80125 & 4.1896 $\pm$ 0.0399 & 25.56 (-0.15, +0.11) &     -     & 25.47 (-0.03, +0.04) \\ 
JADES-GS+53.18163-27.74951 & 4.1897 $\pm$ 0.0374 & 25.47 (-0.15, +0.11) &     -     & 25.54 (-0.04, +0.05) \\ 
JADES-GS+53.19387-27.77178 & 4.1993 $\pm$ 0.0561 & 25.82 (-0.15, +0.11) &     -     & 25.84 (-0.03, +0.03) \\ 
JADES-GS+53.20363-27.76747 & 4.2096 $\pm$ 0.0423 & 25.45 (-0.15, +0.11) &     -     & 25.42 (-0.05, +0.07) \\ 
JADES-GS+53.16497-27.77375 & 4.2109 $\pm$ 0.0474 & 25.43 (-0.15, +0.11) &     -     & 25.63 (-0.02, +0.04) \\ 
JADES-GS+53.18149-27.76631 & 4.2193 $\pm$ 0.0538 & 25.42 (-0.15, +0.11) &     -     & 25.45 (-0.05, +0.06) \\ 
JADES-GS+53.20231-27.76224 & 4.2193 $\pm$ 0.0555 & 25.88 (-0.15, +0.11) &     -     & 25.82 (-0.02, +0.05) \\ 
JADES-GS+53.21896-27.76073 & 4.2193 $\pm$ 0.0542 & 25.55 (-0.15, +0.11) &     -     & 25.61 (-0.04, +0.04) \\ 
JADES-GS+53.19088-27.75454 & 4.2194 $\pm$ 0.0509 & 25.10 (-0.15, +0.11) &     -     & 25.13 (-0.08, +0.08) \\ 
JADES-GS+53.13822-27.75737 & 4.2195 $\pm$ 0.0439 & 25.29 (-0.15, +0.11) &     -     & 25.38 (-0.05, +0.03) \\ 
JADES-GS+53.16197-27.74303 & 4.2195 $\pm$ 0.0449 & 25.56 (-0.15, +0.11) &     -     & 25.49 (-0.06, +0.06) \\ 
JADES-GS+53.16176-27.75061 & 4.2195 $\pm$ 0.0440 & 25.40 (-0.15, +0.11) &     -     & 25.28 (-0.12, +0.11) \\ 
JADES-GS+53.16834-27.81332 & 4.2196 $\pm$ 0.0399 & 25.25 (-0.15, +0.11) &     -     & 25.44 (-0.04, +0.05) \\ 
JADES-GS+53.20359-27.76754 & 4.2196 $\pm$ 0.0431 & 25.41 (-0.15, +0.11) &     -     & 25.47 (-0.04, +0.05) \\ 
JADES-GS+53.21918-27.77163 & 4.2197 $\pm$ 0.0379 & 25.93 (-0.15, +0.11) &     -     & 25.76 (-0.17, +0.12) \\ 
JADES-GS+53.15002-27.80250 & 4.2271 $\pm$ 0.0614 & 25.30 (-0.15, +0.11) &     -     & 25.59 (-0.04, +0.04) \\ 
JADES-GS+53.15502-27.80706 & 4.2289 $\pm$ 0.0494 & 25.04 (-0.15, +0.11) &     -     & 25.23 (-0.04, +0.05) \\ 
JADES-GS+53.15141-27.79829 & 4.2294 $\pm$ 0.0506 & 25.17 (-0.15, +0.11) &     -     & 25.34 (-0.06, +0.02) \\ 
JADES-GS+53.15833-27.80724 & 4.2384 $\pm$ 0.0505 & 25.27 (-0.15, +0.11) &     -     & 25.56 (-0.04, +0.03) \\ 
JADES-GS+53.14330-27.81554 & 4.2392 $\pm$ 0.0579 & 25.47 (-0.15, +0.11) &     -     & 25.37 (-0.14, +0.09) \\ 
JADES-GS+53.15154-27.77991 & 4.2394 $\pm$ 0.0514 & 25.31 (-0.15, +0.11) &     -     & 25.47 (-0.08, +0.06) \\ 
JADES-GS+53.19125-27.74982 & 4.2394 $\pm$ 0.0492 & 25.44 (-0.15, +0.11) &     -     & 25.56 (-0.03, +0.05) \\ 
JADES-GS+53.20269-27.78162 & 4.2395 $\pm$ 0.0445 & 25.46 (-0.15, +0.11) &     -     & 25.59 (-0.05, +0.04) \\ 
JADES-GS+53.16411-27.75239 & 4.2494 $\pm$ 0.0506 & 25.31 (-0.15, +0.11) &     -     & 24.98 (-0.59, +0.20) \\ 
JADES-GS+53.13474-27.80877 & 4.2494 $\pm$ 0.0498 & 25.31 (-0.15, +0.11) &     -     & 25.58 (-0.07, +0.10) \\ 
JADES-GS+53.16186-27.75054 & 4.2495 $\pm$ 0.0443 & 25.49 (-0.15, +0.11) &     -     & 25.41 (-0.08, +0.12) \\ 
JADES-GS+53.15281-27.83118 & 4.2496 $\pm$ 0.0409 & 25.21 (-0.15, +0.11) &     -     & 25.24 (-0.11, +0.07) \\ 
JADES-GS+53.21229-27.76304 & 4.2591 $\pm$ 0.0604 & 25.43 (-0.15, +0.11) &     -     & 25.69 (-0.04, +0.03) \\ 
JADES-GS+53.16636-27.75351 & 4.2593 $\pm$ 0.0529 & 25.44 (-0.15, +0.11) &     -     & 25.52 (-0.02, +0.02) \\ 
JADES-GS+53.19056-27.75458 & 4.2593 $\pm$ 0.0528 & 25.57 (-0.15, +0.11) &     -     & 25.46 (-0.07, +0.06) \\ 
JADES-GS+53.20047-27.78476 & 4.2594 $\pm$ 0.0505 & 25.31 (-0.15, +0.11) &     -     & 25.47 (-0.04, +0.07) \\ 
JADES-GS+53.15055-27.82350 & 4.2594 $\pm$ 0.0514 & 25.42 (-0.15, +0.11) &     -     & 25.33 (-0.03, +0.03) \\ 
JADES-GS+53.14595-27.78661 & 4.2626 $\pm$ 0.0655 & 25.35 (-0.15, +0.11) &     -     & 25.65 (-0.02, +0.05) \\ 
JADES-GS+53.14314-27.81547 & 4.2691 $\pm$ 0.0621 & 25.23 (-0.15, +0.11) &     -     & 25.41 (-0.03, +0.04) \\ 
JADES-GS+53.15429-27.73372 & 4.2693 $\pm$ 0.0537 & 25.44 (-0.15, +0.11) &     -     & 25.45 (-0.05, +0.07) \\ 
JADES-GS+53.15068-27.82087 & 4.2694 $\pm$ 0.0486 & 25.32 (-0.15, +0.11) &     -     & 25.42 (-0.05, +0.06) \\ 
JADES-GS+53.13902-27.78429 & 4.2694 $\pm$ 0.0520 & 25.38 (-0.15, +0.11) &     -     & 25.56 (-0.01, +0.00) \\ 
JADES-GS+53.14204-27.79749 & 4.2695 $\pm$ 0.0447 & 25.27 (-0.15, +0.11) &     -     & 25.34 (-0.06, +0.06) \\ 
JADES-GS+53.15369-27.73428 & 4.2695 $\pm$ 0.0475 & 25.41 (-0.15, +0.11) &     -     & 25.45 (-0.03, +0.06) \\ 
JADES-GS+53.14125-27.82357 & 4.2790 $\pm$ 0.0648 & 25.25 (-0.15, +0.11) &     -     & 25.48 (-0.04, +0.03) \\ 
JADES-GS+53.15083-27.82100 & 4.2791 $\pm$ 0.0637 & 25.39 (-0.15, +0.11) &     -     & 25.46 (-0.05, +0.07) \\ 
JADES-GS+53.14249-27.82302 & 4.2794 $\pm$ 0.0492 & 25.30 (-0.15, +0.11) &     -     & 25.55 (-0.08, +0.03) \\ 
JADES-GS+53.13732-27.81122 & 4.2797 $\pm$ 0.0356 & 25.16 (-0.15, +0.11) &     -     & 25.27 (-0.07, +0.08) \\ 
JADES-GS+53.14648-27.77343 & 4.2797 $\pm$ 0.0373 & 25.19 (-0.15, +0.11) &     -     & 25.20 (-0.09, +0.06) \\ 
JADES-GS+53.15765-27.79791 & 4.2893 $\pm$ 0.0546 & 25.26 (-0.15, +0.11) &     -     & 25.46 (-0.07, +0.05) \\ 
JADES-GS+53.14907-27.82246 & 4.2895 $\pm$ 0.0479 & 24.97 (-0.15, +0.11) &     -     & 25.07 (-0.06, +0.09) \\ 
JADES-GS+53.17592-27.78277 & 4.2895 $\pm$ 0.0452 & 25.32 (-0.15, +0.11) &     -     & 25.48 (-0.05, +0.03) \\ 
JADES-GS+53.15079-27.82081 & 4.2895 $\pm$ 0.0456 & 25.41 (-0.15, +0.11) &     -     & 25.57 (-0.05, +0.02) \\ 
JADES-GS+53.13903-27.78444 & 4.2988 $\pm$ 0.0726 & 25.69 (-0.15, +0.11) &     -     & 25.33 (-2.42, +0.01) \\ 
JADES-GS+53.16212-27.75048 & 4.2996 $\pm$ 0.0413 & 25.30 (-0.15, +0.11) &     -     & 25.22 (-0.11, +0.09) \\ 
JADES-GS+53.17446-27.78843 & 4.3093 $\pm$ 0.0563 & 25.52 (-0.15, +0.11) &     -     & 25.77 (-0.12, +0.03) \\ 
JADES-GS+53.18467-27.75480 & 4.3093 $\pm$ 0.0544 & 25.14 (-0.15, +0.11) &     -     & 25.27 (-0.03, +0.06) \\ 
JADES-GS+53.18959-27.77307 & 4.3093 $\pm$ 0.0550 & 25.40 (-0.15, +0.11) &     -     & 25.60 (-0.05, +0.03) \\ 
JADES-GS+53.19805-27.74444 & 4.3093 $\pm$ 0.0536 & 25.58 (-0.15, +0.11) &     -     & 25.83 (-0.04, +0.03) \\ 
JADES-GS+53.16729-27.73284 & 4.3093 $\pm$ 0.0538 & 25.49 (-0.15, +0.11) &     -     & 25.72 (-0.04, +0.06) \\ 
JADES-GS+53.15079-27.82093 & 4.3093 $\pm$ 0.0547 & 25.46 (-0.15, +0.11) &     -     & 25.42 (-0.07, +0.07) \\ 
JADES-GS+53.17065-27.74482 & 4.3095 $\pm$ 0.0476 & 25.43 (-0.15, +0.11) &     -     & 25.46 (-0.05, +0.06) \\ 
JADES-GS+53.18108-27.82683 & 4.3096 $\pm$ 0.0417 & 25.50 (-0.15, +0.11) &     -     & 25.73 (-0.10, +0.03) \\ 
JADES-GS+53.13858-27.77205 & 4.3096 $\pm$ 0.0424 & 25.65 (-0.15, +0.11) &     -     & 25.80 (-0.02, +0.05) \\ 
JADES-GS+53.16543-27.74412 & 4.3097 $\pm$ 0.0384 & 25.62 (-0.15, +0.11) &     -     & 25.44 (-0.08, +0.07) \\ 
JADES-GS+53.15075-27.82086 & 4.3184 $\pm$ 0.0842 & 25.58 (-0.15, +0.11) &     -     & 25.60 (-0.06, +0.04) \\ 
JADES-GS+53.18975-27.79015 & 4.3189 $\pm$ 0.0676 & 25.57 (-0.15, +0.11) &     -     & 25.76 (-0.04, +0.05) \\ 
JADES-GS+53.14754-27.74783 & 4.3190 $\pm$ 0.0673 & 25.33 (-0.15, +0.11) &     -     & 25.61 (-0.02, +0.02) \\ 
JADES-GS+53.17363-27.79254 & 4.3191 $\pm$ 0.0627 & 25.50 (-0.15, +0.11) &     -     & 25.78 (-0.02, +0.01) \\ 
JADES-GS+53.15700-27.83585 & 4.3194 $\pm$ 0.0522 & 25.40 (-0.15, +0.11) &     -     & 25.68 (-0.00, +0.04) \\ 
JADES-GS+53.15597-27.83114 & 4.3194 $\pm$ 0.0501 & 25.44 (-0.15, +0.11) &     -     & 25.69 (-0.04, +0.01) \\ 
JADES-GS+53.21696-27.77111 & 4.3194 $\pm$ 0.0507 & 25.71 (-0.15, +0.11) &     -     & 25.78 (-0.05, +0.09) \\ 
JADES-GS+53.16994-27.76017 & 4.3194 $\pm$ 0.0498 & 25.60 (-0.15, +0.11) &     -     & 25.74 (-0.02, +0.06) \\ 
JADES-GS+53.15649-27.75369 & 4.3194 $\pm$ 0.0508 & 25.54 (-0.15, +0.11) &     -     & 25.72 (-0.05, +0.04) \\ 
JADES-GS+53.14788-27.74143 & 4.3194 $\pm$ 0.0525 & 25.51 (-0.15, +0.11) &     -     & 25.77 (-0.04, +0.03) \\ 
JADES-GS+53.11176-27.79895 & 4.3194 $\pm$ 0.0505 & 25.63 (-0.15, +0.11) &     -     & 25.65 (-0.03, +0.06) \\ 
JADES-GS+53.20937-27.77061 & 4.3194 $\pm$ 0.0516 & 25.38 (-0.15, +0.11) &     -     & 25.56 (-0.03, +0.04) \\ 
JADES-GS+53.15637-27.75567 & 4.3194 $\pm$ 0.0525 & 25.86 (-0.15, +0.11) &     -     & 25.57 (-0.04, +0.05) \\ 
JADES-GS+53.15561-27.73065 & 4.3194 $\pm$ 0.0505 & 25.33 (-0.15, +0.11) &     -     & 25.53 (-0.05, +0.04) \\ 
JADES-GS+53.16583-27.74003 & 4.3194 $\pm$ 0.0530 & 25.30 (-0.15, +0.11) &     -     & 25.42 (-0.04, +0.04) \\ 
JADES-GS+53.14819-27.75460 & 4.3195 $\pm$ 0.0461 & 25.26 (-0.15, +0.11) &     -     & 25.41 (-0.07, +0.05) \\ 
JADES-GS+53.18762-27.78703 & 4.3195 $\pm$ 0.0454 & 25.24 (-0.15, +0.11) &     -     & 25.27 (-0.05, +0.08) \\ 
JADES-GS+53.20600-27.77947 & 4.3195 $\pm$ 0.0484 & 25.63 (-0.15, +0.11) &     -     & 25.70 (-0.06, +0.06) \\ 
JADES-GS+53.15492-27.75777 & 4.3195 $\pm$ 0.0459 & 25.43 (-0.15, +0.11) &     -     & 25.90 (-0.01, +0.04) \\ 
JADES-GS+53.16881-27.74636 & 4.3195 $\pm$ 0.0475 & 25.67 (-0.15, +0.11) &     -     & 25.69 (-0.04, +0.03) \\ 
JADES-GS+53.15605-27.73040 & 4.3195 $\pm$ 0.0487 & 25.74 (-0.15, +0.11) &     -     & 25.57 (-0.05, +0.06) \\ 
JADES-GS+53.15048-27.83141 & 4.3196 $\pm$ 0.0417 & 25.13 (-0.15, +0.11) &     -     & 25.09 (-0.10, +0.09) \\ 
JADES-GS+53.13193-27.80160 & 4.3196 $\pm$ 0.0424 & 25.94 (-0.15, +0.11) &     -     & 25.69 (-0.10, +0.03) \\ 
JADES-GS+53.15499-27.75105 & 4.3196 $\pm$ 0.0432 & 25.39 (-0.15, +0.11) &     -     & 25.55 (-0.05, +0.06) \\ 
JADES-GS+53.21755-27.76378 & 4.3196 $\pm$ 0.0412 & 25.69 (-0.15, +0.11) &     -     & 25.80 (-0.04, +0.02) \\ 
JADES-GS+53.17054-27.75712 & 4.3196 $\pm$ 0.0399 & 25.53 (-0.15, +0.11) &     -     & 25.53 (-0.09, +0.02) \\ 
JADES-GS+53.16162-27.75065 & 4.3197 $\pm$ 0.0381 & 25.40 (-0.15, +0.11) &     -     & 25.37 (-0.07, +0.06) \\ 
JADES-GS+53.19533-27.80980 & 4.3289 $\pm$ 0.0682 & 25.28 (-0.15, +0.11) &     -     & 25.14 (-0.10, +0.10) \\ 
JADES-GS+53.18807-27.75689 & 4.3289 $\pm$ 0.0695 & 25.43 (-0.15, +0.11) &     -     & 25.72 (-0.05, +0.03) \\ 
JADES-GS+53.15489-27.75784 & 4.3292 $\pm$ 0.0605 & 25.57 (-0.15, +0.11) &     -     & 25.72 (-0.03, +0.04) \\ 
JADES-GS+53.15071-27.82858 & 4.3293 $\pm$ 0.0532 & 25.44 (-0.15, +0.11) &     -     & 25.62 (-0.12, +0.08) \\ 
JADES-GS+53.13525-27.79779 & 4.3293 $\pm$ 0.0547 & 25.25 (-0.15, +0.11) &     -     & 25.44 (-0.03, +0.05) \\ 
JADES-GS+53.21098-27.77018 & 4.3293 $\pm$ 0.0533 & 25.39 (-0.15, +0.11) &     -     & 25.58 (-0.08, +0.04) \\ 
JADES-GS+53.17357-27.83158 & 4.3294 $\pm$ 0.0490 & 25.52 (-0.15, +0.11) &     -     & 25.61 (-0.05, +0.05) \\ 
JADES-GS+53.15694-27.75715 & 4.3294 $\pm$ 0.0504 & 25.52 (-0.15, +0.11) &     -     & 25.69 (-0.05, +0.05) \\ 
JADES-GS+53.17356-27.83163 & 4.3294 $\pm$ 0.0500 & 25.52 (-0.15, +0.11) &     -     & 25.69 (-0.08, +0.07) \\ 
JADES-GS+53.15129-27.83141 & 4.3294 $\pm$ 0.0528 & 25.49 (-0.15, +0.11) &     -     & 25.69 (-0.05, +0.03) \\ 
JADES-GS+53.13017-27.81562 & 4.3295 $\pm$ 0.0461 & 25.59 (-0.15, +0.11) &     -     & 25.73 (-0.01, +0.05) \\ 
JADES-GS+53.16068-27.72569 & 4.3295 $\pm$ 0.0471 & 25.52 (-0.15, +0.11) &     -     & 25.70 (-0.03, +0.03) \\ 
JADES-GS+53.16653-27.75353 & 4.3295 $\pm$ 0.0485 & 25.43 (-0.15, +0.11) &     -     & 25.70 (-0.06, +0.05) \\ 
JADES-GS+53.17603-27.75156 & 4.3295 $\pm$ 0.0442 & 25.43 (-0.15, +0.11) &     -     & 25.49 (-0.05, +0.05) \\ 
JADES-GS+53.16687-27.79692 & 4.3296 $\pm$ 0.0440 & 25.36 (-0.15, +0.11) &     -     & 25.54 (-0.07, +0.06) \\ 
JADES-GS+53.21926-27.77169 & 4.3296 $\pm$ 0.0431 & 25.38 (-0.15, +0.11) &     -     & 25.60 (-0.04, +0.05) \\ 
JADES-GS+53.21220-27.77154 & 4.3296 $\pm$ 0.0414 & 25.27 (-0.15, +0.11) &     -     & 25.31 (-0.05, +0.05) \\ 
JADES-GS+53.16163-27.75072 & 4.3297 $\pm$ 0.0366 & 25.27 (-0.15, +0.11) &     -     & 25.32 (-0.07, +0.07) \\ 
JADES-GS+53.16871-27.81521 & 4.3390 $\pm$ 0.0643 & 25.53 (-0.15, +0.11) &     -     & 25.66 (-0.04, +0.04) \\ 
JADES-GS+53.14780-27.75389 & 4.3392 $\pm$ 0.0581 & 25.41 (-0.15, +0.11) &     -     & 25.59 (-0.02, +0.03) \\ 
JADES-GS+53.15280-27.83088 & 4.3393 $\pm$ 0.0564 & 25.39 (-0.15, +0.11) &     -     & 25.70 (-0.01, +0.06) \\ 
JADES-GS+53.16219-27.72874 & 4.3393 $\pm$ 0.0554 & 25.33 (-0.15, +0.11) &     -     & 25.61 (-0.03, +0.02) \\ 
JADES-GS+53.18011-27.78702 & 4.3393 $\pm$ 0.0548 & 25.00 (-0.15, +0.11) &     -     & 25.52 (-0.03, +0.03) \\ 
JADES-GS+53.15376-27.73426 & 4.3393 $\pm$ 0.0531 & 25.46 (-0.15, +0.11) &     -     & 25.61 (-0.03, +0.04) \\ 
JADES-GS+53.12009-27.78299 & 4.3394 $\pm$ 0.0530 & 25.04 (-0.15, +0.11) &     -     & 25.13 (-0.05, +0.04) \\ 
JADES-GS+53.20112-27.77291 & 4.3394 $\pm$ 0.0503 & 25.36 (-0.15, +0.11) &     -     & 25.46 (-0.04, +0.04) \\ 
JADES-GS+53.20836-27.76717 & 4.3394 $\pm$ 0.0530 & 25.46 (-0.15, +0.11) &     -     & 25.57 (-0.04, +0.05) \\ 
JADES-GS+53.20613-27.75516 & 4.3394 $\pm$ 0.0512 & 25.42 (-0.15, +0.11) &     -     & 25.57 (-0.03, +0.06) \\ 
JADES-GS+53.16888-27.74636 & 4.3394 $\pm$ 0.0502 & 25.29 (-0.15, +0.11) &     -     & 25.43 (-0.04, +0.04) \\ 
JADES-GS+53.15828-27.83311 & 4.3395 $\pm$ 0.0461 & 25.39 (-0.15, +0.11) &     -     & 25.58 (-0.05, +0.04) \\ 
JADES-GS+53.14208-27.80819 & 4.3395 $\pm$ 0.0484 & 25.58 (-0.15, +0.11) &     -     & 25.67 (-0.05, +0.06) \\ 
JADES-GS+53.16624-27.83535 & 4.3395 $\pm$ 0.0483 & 25.33 (-0.15, +0.11) &     -     & 25.47 (-0.08, +0.05) \\ 
JADES-GS+53.16951-27.82916 & 4.3490 $\pm$ 0.0658 & 25.41 (-0.15, +0.11) &     -     & 25.64 (-0.02, +0.03) \\ 
JADES-GS+53.16589-27.75882 & 4.3491 $\pm$ 0.0616 & 25.43 (-0.15, +0.11) &     -     & 25.37 (-0.04, +0.05) \\ 
JADES-GS+53.18246-27.74743 & 4.3493 $\pm$ 0.0539 & 25.51 (-0.15, +0.11) &     -     & 25.47 (-0.06, +0.06) \\ 
JADES-GS+53.17512-27.82409 & 4.3494 $\pm$ 0.0491 & 25.30 (-0.15, +0.11) &     -     & 25.48 (-0.05, +0.04) \\ 
JADES-GS+53.14750-27.80262 & 4.3494 $\pm$ 0.0527 & 25.40 (-0.15, +0.11) &     -     & 25.66 (-0.03, +0.03) \\ 
JADES-GS+53.19947-27.78052 & 4.3494 $\pm$ 0.0491 & 25.34 (-0.15, +0.11) &     -     & 25.50 (-0.04, +0.02) \\ 
JADES-GS+53.15069-27.77052 & 4.3494 $\pm$ 0.0509 & 25.37 (-0.15, +0.11) &     -     & 25.45 (-0.08, +0.06) \\ 
JADES-GS+53.22022-27.75776 & 4.3494 $\pm$ 0.0512 & 25.29 (-0.15, +0.11) &     -     & 25.47 (-0.05, +0.04) \\ 
JADES-GS+53.14387-27.81584 & 4.3495 $\pm$ 0.0480 & 25.30 (-0.15, +0.11) &     -     & 25.52 (-0.10, +0.00) \\ 
JADES-GS+53.19396-27.80821 & 4.3495 $\pm$ 0.0480 & 25.35 (-0.15, +0.11) &     -     & 25.57 (-0.03, +0.04) \\ 
JADES-GS+53.20505-27.79410 & 4.3496 $\pm$ 0.0403 & 25.49 (-0.15, +0.11) &     -     & 25.67 (-0.05, +0.03) \\ 
JADES-GS+53.19048-27.80475 & 4.3594 $\pm$ 0.0512 & 25.29 (-0.15, +0.11) &     -     & 25.29 (-0.03, +0.07) \\ 
JADES-GS+53.17957-27.80120 & 4.3594 $\pm$ 0.0519 & 25.35 (-0.15, +0.11) &     -     & 25.46 (-0.07, +0.06) \\ 
JADES-GS+53.19362-27.75568 & 4.3594 $\pm$ 0.0522 & 25.18 (-0.15, +0.11) &     -     & 25.18 (-0.08, +0.07) \\ 
JADES-GS+53.16456-27.82323 & 4.3594 $\pm$ 0.0492 & 25.23 (-0.15, +0.11) &     -     & 25.29 (-0.06, +0.10) \\ 
JADES-GS+53.19187-27.76117 & 4.3595 $\pm$ 0.0485 & 25.36 (-0.15, +0.11) &     -     & 25.26 (-0.14, +0.08) \\ 
JADES-GS+53.15622-27.73481 & 4.3595 $\pm$ 0.0468 & 25.50 (-0.15, +0.11) &     -     & 25.64 (-0.06, +0.07) \\ 
JADES-GS+53.15268-27.83137 & 4.3596 $\pm$ 0.0430 & 25.47 (-0.15, +0.11) &     -     & 25.54 (-0.04, +0.08) \\ 
JADES-GS+53.17842-27.82132 & 4.3596 $\pm$ 0.0423 & 25.18 (-0.15, +0.11) &     -     & 25.24 (-0.06, +0.06) \\ 
JADES-GS+53.18647-27.79286 & 4.3631 $\pm$ 0.0584 & 25.03 (-0.15, +0.11) &     -     & 25.43 (-0.06, +0.05) \\ 
JADES-GS+53.15858-27.73075 & 4.3692 $\pm$ 0.0580 & 25.41 (-0.15, +0.11) &     -     & 25.73 (-0.05, +0.06) \\ 
JADES-GS+53.15853-27.74090 & 4.3695 $\pm$ 0.0450 & 25.25 (-0.15, +0.11) &     -     & 25.18 (-0.05, +0.05) \\ 
JADES-GS+53.16281-27.83971 & 4.3995 $\pm$ 0.0467 & 25.38 (-0.40, +0.20) &     -     & 25.82 (-0.03, +0.02) \\ 
JADES-GS+53.16158-27.74002 & 4.4094 $\pm$ 0.0504 & 24.99 (-0.40, +0.20) &     -     & 25.12 (-0.14, +0.13) \\ 
JADES-GS+53.13125-27.81542 & 4.4494 $\pm$ 0.0497 & 25.41 (-0.40, +0.20) &     -     & 25.65 (-0.04, +0.03) \\ 
JADES-GS+53.14563-27.82339 & 4.4598 $\pm$ 0.0332 & 25.30 (-0.40, +0.20) &     -     & 25.64 (-0.03, +0.08) \\ 
JADES-GS+53.13479-27.80496 & 4.4890 $\pm$ 0.0667 & 25.53 (-0.40, +0.20) &     -     & 25.57 (-0.02, +0.11) \\ 
JADES-GS+53.15888-27.73408 & 4.4893 $\pm$ 0.0545 & 25.75 (-0.40, +0.20) &     -     & 25.64 (-0.04, +0.05) \\ 
JADES-GS+53.15199-27.80805 & 4.4938 $\pm$ 0.0470 & 25.50 (-0.40, +0.20) &     -     & 25.61 (-0.04, +0.05) \\ 
JADES-GS+53.19582-27.74341 & 4.4993 $\pm$ 0.0550 & 25.50 (-0.40, +0.20) &     -     & 25.52 (-0.08, +0.05) \\ 
JADES-GS+53.10993-27.80412 & 4.4996 $\pm$ 0.0406 & 25.09 (-0.40, +0.20) &     -     & 25.01 (-0.27, +0.21) \\ 
JADES-GS+53.17124-27.82838 & 4.5032 $\pm$ 0.0482 & 25.35 (-0.40, +0.20) &     -     & 25.61 (-0.06, +0.03) \\ 
JADES-GS+53.16574-27.77176 & 4.5036 $\pm$ 0.0592 & 25.40 (-0.40, +0.20) &     -     & 25.80 (-0.02, +0.02) \\ 
JADES-GS+53.14807-27.79507 & 4.5096 $\pm$ 0.0483 & 25.25 (-0.40, +0.20) &     -     & 25.54 (-0.04, +0.04) \\ 
JADES-GS+53.12561-27.78673 & 4.5194 $\pm$ 0.0514 & 25.47 (-0.40, +0.20) &     -     & 25.35 (-0.11, +0.14) \\ 
JADES-GS+53.19865-27.77928 & 4.5194 $\pm$ 0.0537 & 24.94 (-0.40, +0.20) &     -     & 25.15 (-0.09, +0.09) \\ 
JADES-GS+53.16718-27.76251 & 4.5196 $\pm$ 0.0435 & 25.39 (-0.40, +0.20) &     -     & 25.29 (-0.09, +0.11) \\ 
JADES-GS+53.16264-27.80368 & 4.5280 $\pm$ 0.0633 & 25.57 (-0.40, +0.20) &     -     & 25.72 (-0.00, +0.06) \\ 
JADES-GS+53.14161-27.80065 & 4.5388 $\pm$ 0.0729 & 24.94 (-0.40, +0.20) &     -     & 24.75 (-0.69, +0.30) \\ 
JADES-GS+53.11398-27.80615 & 4.5393 $\pm$ 0.0543 & 25.51 (-0.40, +0.20) &     -     & 25.66 (-0.04, +0.06) \\ 
JADES-GS+53.16776-27.84090 & 4.5496 $\pm$ 0.0446 & 24.82 (-0.40, +0.20) &     -     & 25.11 (-0.16, +0.12) \\ 
JADES-GS+53.17229-27.81205 & 4.5992 $\pm$ 0.0603 & 24.97 (-0.40, +0.20) &     -     & 25.13 (-0.23, +0.14) \\ 
JADES-GS+53.11392-27.80620 & 4.6092 $\pm$ 0.0605 & 25.25 (-0.40, +0.20) &     -     & 25.40 (-0.06, +0.04) \\ 
JADES-GS+53.15144-27.79984 & 4.6092 $\pm$ 0.0589 & 25.09 (-0.40, +0.20) &     -     & 25.35 (-0.06, +0.05) \\ 
JADES-GS+53.17556-27.81385 & 4.6094 $\pm$ 0.0505 & 25.28 (-0.40, +0.20) &     -     & 25.48 (-0.05, +0.04) \\ 
JADES-GS+53.14996-27.80181 & 4.6094 $\pm$ 0.0535 & 25.23 (-0.40, +0.20) &     -     & 25.40 (-0.05, +0.06) \\ 
JADES-GS+53.16575-27.81653 & 4.6194 $\pm$ 0.0673 & 25.34 (-0.40, +0.20) &     -     & 25.52 (-0.03, +0.04) \\ 
JADES-GS+53.21008-27.78447 & 4.6391 $\pm$ 0.0644 & 25.24 (-0.40, +0.20) &     -     & 25.61 (-0.03, +0.03) \\ 
JADES-GS+53.13285-27.80186 & 4.6465 $\pm$ 0.0505 & 25.88 (-0.40, +0.20) &     -     & 25.82 (-0.09, +0.03) \\ 
JADES-GS+53.13858-27.77043 & 4.6593 $\pm$ 0.0575 & 25.53 (-0.40, +0.20) &     -     & 25.65 (-0.04, +0.04) \\ 
JADES-GS+53.16715-27.81679 & 4.6794 $\pm$ 0.0550 & 25.28 (-0.40, +0.20) &     -     & 25.54 (-0.05, +0.04) \\ 
JADES-GS+53.14215-27.82567 & 4.6794 $\pm$ 0.0536 & 25.19 (-0.40, +0.20) &     -     & 25.51 (-0.06, +0.05) \\ 
JADES-GS+53.16948-27.76566 & 4.6886 $\pm$ 0.0584 & 25.52 (-0.40, +0.20) &     -     & 25.67 (-0.06, +0.04) \\ 
JADES-GS+53.12397-27.78598 & 4.6892 $\pm$ 0.0607 & 25.48 (-0.40, +0.20) &     -     & 25.61 (-0.06, +0.03) \\ 
JADES-GS+53.20708-27.76875 & 4.6894 $\pm$ 0.0535 & 25.41 (-0.40, +0.20) &     -     & 25.58 (-0.06, +0.10) \\ 
JADES-GS+53.16802-27.84112 & 4.6895 $\pm$ 0.0465 & 25.48 (-0.40, +0.20) &     -     & 25.49 (-0.05, +0.06) \\ 
JADES-GS+53.15813-27.79882 & 4.6992 $\pm$ 0.0613 & 25.42 (-0.40, +0.20) &     -     & 25.65 (-0.02, +0.07) \\ 
JADES-GS+53.18077-27.77446 & 4.6993 $\pm$ 0.0554 & 25.24 (-0.40, +0.20) &     -     & 25.47 (-0.05, +0.03) \\ 
JADES-GS+53.19605-27.74358 & 4.6995 $\pm$ 0.0500 & 25.68 (-0.40, +0.20) &     -     & 25.48 (-0.00, +0.00) \\ 
JADES-GS+53.19003-27.77913 & 4.7013 $\pm$ 0.0668 & 24.99 (-0.40, +0.20) &     -     & 25.47 (-0.05, +0.06) \\ 
JADES-GS+53.17699-27.73459 & 4.7094 $\pm$ 0.0514 & 25.45 (-0.40, +0.20) &     -     & 25.58 (-0.06, +0.06) \\ 
JADES-GS+53.19298-27.81272 & 4.7294 $\pm$ 0.0546 & 25.35 (-0.40, +0.20) &     -     & 25.49 (-0.06, +0.05) \\ 
JADES-GS+53.16251-27.73023 & 4.7295 $\pm$ 0.0505 & 24.83 (-0.40, +0.20) &     -     & 25.24 (-0.09, +0.06) \\ 
JADES-GS+53.18070-27.77445 & 4.7389 $\pm$ 0.0734 & 25.55 (-0.40, +0.20) &     -     & 25.62 (-0.08, +0.08) \\ 
JADES-GS+53.18133-27.80402 & 4.7393 $\pm$ 0.0558 & 25.39 (-0.40, +0.20) &     -     & 25.55 (-0.05, +0.07) \\ 
JADES-GS+53.17565-27.81176 & 4.7395 $\pm$ 0.0506 & 25.77 (-0.40, +0.20) &     -     & 25.80 (-0.06, +0.02) \\ 
JADES-GS+53.16104-27.79298 & 4.7448 $\pm$ 0.0650 & 25.51 (-0.40, +0.20) &     -     & 25.58 (-0.04, +0.07) \\ 
JADES-GS+53.13992-27.82682 & 4.7492 $\pm$ 0.0606 & 25.45 (-0.40, +0.20) &     -     & 25.55 (-0.04, +0.06) \\ 
JADES-GS+53.13612-27.80399 & 4.7494 $\pm$ 0.0545 & 25.46 (-0.40, +0.20) &     -     & 25.65 (-0.11, +0.04) \\ 
JADES-GS+53.19691-27.80582 & 4.7595 $\pm$ 0.0480 & 25.52 (-0.40, +0.20) &     -     & 25.63 (-0.04, +0.08) \\ 
JADES-GS+53.12739-27.78524 & 4.7598 $\pm$ 0.0546 & 25.30 (-0.40, +0.20) &     -     & 25.51 (-0.08, +0.08) \\ 
JADES-GS+53.18142-27.82207 & 4.7620 $\pm$ 0.0676 & 25.36 (-0.40, +0.20) &     -     & 25.61 (-0.06, +0.03) \\ 
JADES-GS+53.13988-27.82677 & 4.7689 $\pm$ 0.0721 & 25.51 (-0.40, +0.20) &     -     & 25.66 (-0.06, +0.05) \\ 
JADES-GS+53.15810-27.78642 & 4.7692 $\pm$ 0.0621 & 25.50 (-0.40, +0.20) &     -     & 25.62 (-0.04, +0.10) \\ 
JADES-GS+53.16719-27.77459 & 4.7721 $\pm$ 0.0660 & 25.66 (-0.40, +0.20) &     -     & 25.68 (-0.06, +0.04) \\ 
JADES-GS+53.15817-27.78648 & 4.7774 $\pm$ 0.0552 & 25.19 (-0.40, +0.20) &     -     & 25.37 (-0.05, +0.11) \\ 
JADES-GS+53.18532-27.79081 & 4.7918 $\pm$ 0.0560 & 25.34 (-0.40, +0.20) &     -     & 25.60 (-0.05, +0.05) \\ 
JADES-GS+53.14778-27.82649 & 4.7990 $\pm$ 0.0687 & 25.45 (-0.40, +0.20) &     -     & 25.57 (-0.09, +0.05) \\ 
JADES-GS+53.16717-27.75995 & 4.7990 $\pm$ 0.0691 & 24.82 (-0.40, +0.20) &     -     & 25.16 (-0.12, +0.10) \\ 
JADES-GS+53.15500-27.78637 & 4.7992 $\pm$ 0.0620 & 25.62 (-0.40, +0.20) &     -     & 25.72 (-0.05, +0.05) \\ 
JADES-GS+53.15663-27.72531 & 4.7994 $\pm$ 0.0558 & 25.47 (-0.40, +0.20) &     -     & 25.60 (-0.03, +0.06) \\ 
JADES-GS+53.16268-27.80237 & 4.8041 $\pm$ 0.0645 & 25.20 (-0.40, +0.20) &     -     & 25.42 (-0.04, +0.06) \\ 
JADES-GS+53.18381-27.79459 & 4.8093 $\pm$ 0.0579 & 25.90 (-0.40, +0.20) &     -     & 25.75 (-0.06, +0.04) \\ 
JADES-GS+53.17985-27.80095 & 4.8117 $\pm$ 0.0639 & 25.37 (-0.40, +0.20) &     -     & 25.52 (-0.08, +0.09) \\ 
JADES-GS+53.17544-27.80644 & 4.8191 $\pm$ 0.0653 & 25.61 (-0.40, +0.20) &     -     & 25.71 (-0.07, +0.05) \\ 
JADES-GS+53.20065-27.78003 & 4.8193 $\pm$ 0.0574 & 25.52 (-0.40, +0.20) &     -     & 25.63 (-0.04, +0.05) \\ 
JADES-GS+53.12917-27.79234 & 4.8194 $\pm$ 0.0517 & 25.33 (-0.40, +0.20) &     -     & 25.46 (-0.05, +0.05) \\ 
JADES-GS+53.20142-27.76088 & 4.8195 $\pm$ 0.0479 & 25.08 (-0.40, +0.20) &     -     & 25.36 (-0.03, +0.06) \\ 
JADES-GS+53.16453-27.77395 & 4.8221 $\pm$ 0.0756 & 25.57 (-0.40, +0.20) &     -     & 25.75 (-0.04, +0.03) \\ 
JADES-GS+53.16699-27.77413 & 4.8290 $\pm$ 0.0704 & 25.43 (-0.40, +0.20) &     -     & 25.65 (-0.09, +0.03) \\ 
JADES-GS+53.14072-27.78675 & 4.8292 $\pm$ 0.0629 & 25.51 (-0.40, +0.20) &     -     & 25.59 (-0.04, +0.06) \\ 
JADES-GS+53.17776-27.82756 & 4.8294 $\pm$ 0.0540 & 25.26 (-0.40, +0.20) &     -     & 25.47 (-0.02, +0.03) \\ 
JADES-GS+53.17725-27.83499 & 4.8295 $\pm$ 0.0505 & 25.60 (-0.40, +0.20) &     -     & 25.63 (-0.01, +0.01) \\ 
JADES-GS+53.17003-27.73659 & 4.8295 $\pm$ 0.0510 & 25.29 (-0.40, +0.20) &     -     & 25.46 (-0.06, +0.05) \\ 
JADES-GS+53.17784-27.82775 & 4.8335 $\pm$ 0.0506 & 24.72 (-0.40, +0.20) &     -     & 25.11 (-0.11, +0.11) \\ 
JADES-GS+53.13815-27.82468 & 4.8391 $\pm$ 0.0665 & 25.55 (-0.40, +0.20) &     -     & 25.60 (-0.06, +0.04) \\ 
JADES-GS+53.17214-27.79516 & 4.8392 $\pm$ 0.0622 & 24.97 (-0.40, +0.20) &     -     & 25.27 (-0.08, +0.10) \\ 
JADES-GS+53.11548-27.80029 & 4.8393 $\pm$ 0.0562 & 25.42 (-0.40, +0.20) &     -     & 25.61 (-0.04, +0.03) \\ 
JADES-GS+53.16740-27.76206 & 4.8492 $\pm$ 0.0617 & 25.10 (-0.40, +0.20) &     -     & 25.37 (-0.08, +0.05) \\ 
JADES-GS+53.19077-27.79041 & 4.8493 $\pm$ 0.0563 & 25.83 (-0.40, +0.20) &     -     & 25.69 (-0.05, +0.07) \\ 
JADES-GS+53.16722-27.75985 & 4.8493 $\pm$ 0.0565 & 25.16 (-0.40, +0.20) &     -     & 25.41 (-0.08, +0.05) \\ 
JADES-GS+53.21086-27.77019 & 4.8494 $\pm$ 0.0542 & 24.97 (-0.40, +0.20) &     -     & 25.38 (-0.04, +0.06) \\ 
JADES-GS+53.17132-27.75346 & 4.8495 $\pm$ 0.0503 & 24.62 (-0.40, +0.20) &     -     & 25.24 (-0.07, +0.08) \\ 
JADES-GS+53.15193-27.75108 & 4.8591 $\pm$ 0.0667 & 25.29 (-0.40, +0.20) &     -     & 25.51 (-0.03, +0.04) \\ 
JADES-GS+53.21116-27.77518 & 4.8592 $\pm$ 0.0634 & 25.13 (-0.40, +0.20) &     -     & 25.36 (-0.05, +0.03) \\ 
JADES-GS+53.12797-27.80988 & 4.8593 $\pm$ 0.0575 & 25.19 (-0.40, +0.20) &     -     & 25.49 (-0.07, +0.04) \\ 
JADES-GS+53.21372-27.77249 & 4.8596 $\pm$ 0.0443 & 25.48 (-0.40, +0.20) &     -     & 25.63 (-0.04, +0.06) \\ 
JADES-GS+53.19268-27.78423 & 4.8692 $\pm$ 0.0613 & 25.55 (-0.40, +0.20) &     -     & 25.53 (-0.05, +0.05) \\ 
JADES-GS+53.21322-27.78167 & 4.8694 $\pm$ 0.0530 & 25.61 (-0.40, +0.20) &     -     & 25.70 (-0.02, +0.03) \\ 
JADES-GS+53.15427-27.75242 & 4.8694 $\pm$ 0.0543 & 25.81 (-0.40, +0.20) &     -     & 25.70 (-0.03, +0.04) \\ 
JADES-GS+53.14611-27.78550 & 4.8778 $\pm$ 0.0576 & 25.37 (-0.40, +0.20) &     -     & 25.62 (-0.07, +0.01) \\ 
JADES-GS+53.15810-27.73709 & 4.8790 $\pm$ 0.0685 & 25.70 (-0.40, +0.20) &     -     & 25.67 (-0.03, +0.02) \\ 
JADES-GS+53.18906-27.77710 & 4.8793 $\pm$ 0.0577 & 25.53 (-0.40, +0.20) &     -     & 25.65 (-0.06, +0.04) \\ 
JADES-GS+53.17061-27.75719 & 4.8892 $\pm$ 0.0616 & 25.25 (-0.40, +0.20) &     -     & 25.38 (-0.04, +0.06) \\ 
JADES-GS+53.18882-27.77720 & 4.8892 $\pm$ 0.0614 & 25.05 (-0.40, +0.20) &     -     & 25.37 (-0.09, +0.06) \\ 
JADES-GS+53.18887-27.77716 & 4.8894 $\pm$ 0.0544 & 25.23 (-0.40, +0.20) &     -     & 25.24 (-0.07, +0.28) \\ 
JADES-GS+53.15803-27.73705 & 4.8894 $\pm$ 0.0549 & 25.46 (-0.40, +0.20) &     -     & 25.50 (-0.07, +0.06) \\ 
JADES-GS+53.22667-27.75935 & 4.8895 $\pm$ 0.0510 & 25.48 (-0.40, +0.20) &     -     & 25.72 (-0.04, +0.03) \\ 
JADES-GS+53.22670-27.75927 & 4.8895 $\pm$ 0.0518 & 25.43 (-0.40, +0.20) &     -     & 25.59 (-0.04, +0.04) \\ 
JADES-GS+53.18315-27.77897 & 4.8987 $\pm$ 0.0811 & 25.51 (-0.40, +0.20) &     -     & 25.65 (-0.04, +0.04) \\ 
JADES-GS+53.13769-27.78135 & 4.8993 $\pm$ 0.0564 & 25.14 (-0.40, +0.20) &     -     & 25.49 (-0.07, +0.05) \\ 
JADES-GS+53.18519-27.78044 & 4.8994 $\pm$ 0.0555 & 25.42 (-0.40, +0.20) &     -     & 25.56 (-0.03, +0.06) \\ 
JADES-GS+53.20812-27.78340 & 4.8995 $\pm$ 0.0508 & 25.25 (-0.40, +0.20) &     -     & 25.48 (-0.18, +0.08) \\ 
JADES-GS+53.18874-27.77713 & 4.8995 $\pm$ 0.0495 & 25.09 (-0.40, +0.20) &     -     & 25.46 (-0.08, +0.06) \\ 
JADES-GS+53.14197-27.79778 & 4.8996 $\pm$ 0.0456 & 25.40 (-0.40, +0.20) &     -     & 25.51 (-0.06, +0.06) \\ 
JADES-GS+53.12103-27.81599 & 4.9191 $\pm$ 0.0675 & 25.38 (-0.40, +0.20) &     -     & 25.54 (-0.05, +0.04) \\ 
JADES-GS+53.15314-27.76629 & 4.9220 $\pm$ 0.0580 & 25.33 (-0.15, +0.11) &     -     & 25.28 (-0.05, +0.07) \\ 
JADES-GS+53.14364-27.75825 & 4.9237 $\pm$ 0.0490 & 25.52 (-0.15, +0.11) &     -     & 25.76 (-0.06, +0.03) \\ 
JADES-GS+53.14644-27.76004 & 4.9242 $\pm$ 0.0587 & 25.40 (-0.15, +0.11) &     -     & 25.30 (-0.07, +0.04) \\ 
JADES-GS+53.14615-27.77786 & 4.9292 $\pm$ 0.0644 & 25.33 (-0.15, +0.11) &     -     & 25.51 (-0.02, +0.08) \\ 
JADES-GS+53.15323-27.76621 & 4.9293 $\pm$ 0.0573 & 25.34 (-0.15, +0.11) &     -     & 25.37 (-0.06, +0.05) \\ 
JADES-GS+53.17125-27.77853 & 4.9342 $\pm$ 0.0627 & 25.40 (-0.15, +0.11) &     -     & 25.52 (-0.03, +0.04) \\ 
JADES-GS+53.17523-27.84120 & 4.9397 $\pm$ 0.0364 & 25.49 (-0.15, +0.11) &     -     & 25.42 (-0.11, +0.06) \\ 
JADES-GS+53.13158-27.80990 & 4.9410 $\pm$ 0.0640 & 25.63 (-0.15, +0.11) &     -     & 25.58 (-0.07, +0.12) \\ 
JADES-GS+53.18335-27.79603 & 4.9428 $\pm$ 0.0573 & 25.51 (-0.15, +0.11) &     -     & 25.73 (-0.04, +0.03) \\ 
JADES-GS+53.16836-27.80420 & 4.9488 $\pm$ 0.0636 & 25.27 (-0.15, +0.11) &     -     & 25.50 (-0.05, +0.02) \\ 
JADES-GS+53.14690-27.75225 & 4.9592 $\pm$ 0.0625 & 25.55 (-0.15, +0.11) &     -     & 25.73 (-0.04, +0.04) \\ 
JADES-GS+53.12621-27.82285 & 4.9650 $\pm$ 0.0673 & 24.97 (-0.15, +0.11) &     -     & 25.05 (-0.11, +0.11) \\ 
JADES-GS+53.14734-27.75192 & 4.9690 $\pm$ 0.0692 & 25.37 (-0.15, +0.11) &     -     & 25.63 (-0.03, +0.02) \\ 
JADES-GS+53.14277-27.76108 & 4.9792 $\pm$ 0.0624 & 24.96 (-0.15, +0.11) &     -     & 25.41 (-0.07, +0.04) \\ 
JADES-GS+53.17118-27.77849 & 4.9891 $\pm$ 0.0685 & 25.42 (-0.15, +0.11) &     -     & 25.57 (-0.05, +0.05) \\ 
JADES-GS+53.14539-27.76247 & 4.9892 $\pm$ 0.0614 & 25.40 (-0.15, +0.11) &     -     & 25.59 (-0.04, +0.08) \\ 
JADES-GS+53.14398-27.75851 & 4.9990 $\pm$ 0.0708 & 25.40 (-0.15, +0.11) &     -     & 25.63 (-0.03, +0.03) \\ 
JADES-GS+53.17835-27.73739 & 4.9992 $\pm$ 0.0639 & 25.51 (-0.15, +0.11) &     -     & 25.77 (-0.08, +0.04) \\ 
JADES-GS+53.16127-27.73752 & 4.9995 $\pm$ 0.0487 & 25.55 (-0.15, +0.11) &     -     & 25.59 (-0.04, +0.07) \\ 
JADES-GS+53.11629-27.78944 & 5.0022 $\pm$ 0.0522 & 25.44 (-0.15, +0.11) &     -     & 25.31 (-0.13, +0.10) \\ 
JADES-GS+53.20682-27.77938 & 5.0094 $\pm$ 0.0531 & 25.53 (-0.15, +0.11) &     -     & 25.76 (-0.07, +0.03) \\ 
JADES-GS+53.13289-27.80643 & 5.0247 $\pm$ 0.0710 & 25.47 (-0.15, +0.11) &     -     & 25.71 (-0.05, +0.06) \\ 
JADES-GS+53.13076-27.80391 & 5.0264 $\pm$ 0.0643 & 25.38 (-0.15, +0.11) &     -     & 25.71 (-0.00, +0.00) \\ 
JADES-GS+53.12726-27.81915 & 5.0289 $\pm$ 0.0705 & 25.40 (-0.15, +0.11) &     -     & 25.62 (-0.07, +0.05) \\ 
JADES-GS+53.13969-27.79650 & 5.0295 $\pm$ 0.0507 & 25.41 (-0.15, +0.11) &     -     & 25.35 (-0.05, +0.05) \\ 
JADES-GS+53.12752-27.82109 & 5.0303 $\pm$ 0.0674 & 25.43 (-0.15, +0.11) &     -     & 25.68 (-0.03, +0.03) \\ 
JADES-GS+53.14883-27.82624 & 5.0304 $\pm$ 0.0576 & 25.55 (-0.15, +0.11) &     -     & 25.60 (-0.05, +0.04) \\ 
JADES-GS+53.16603-27.82394 & 5.0392 $\pm$ 0.0653 & 25.39 (-0.15, +0.11) &     -     & 25.49 (-0.04, +0.06) \\ 
JADES-GS+53.15638-27.80966 & 5.0432 $\pm$ 0.0769 & 25.49 (-0.15, +0.11) &     -     & 25.67 (-0.04, +0.04) \\ 
JADES-GS+53.17252-27.76436 & 5.0497 $\pm$ 0.0631 & 25.43 (-0.15, +0.11) &     -     & 25.60 (-0.05, +0.04) \\ 
JADES-GS+53.14262-27.82566 & 5.0592 $\pm$ 0.0625 & 25.30 (-0.15, +0.11) &     -     & 25.36 (-0.04, +0.02) \\ 
JADES-GS+53.15324-27.80703 & 5.0592 $\pm$ 0.0645 & 25.41 (-0.15, +0.11) &     -     & 25.57 (-0.07, +0.03) \\ 
JADES-GS+53.19081-27.74550 & 5.0594 $\pm$ 0.0652 & 25.19 (-0.15, +0.11) &     -     & 25.45 (-0.02, +0.04) \\ 
JADES-GS+53.15750-27.74417 & 5.0791 $\pm$ 0.0650 & 25.21 (-0.15, +0.11) &     -     & 25.48 (-0.05, +0.05) \\ 
JADES-GS+53.14657-27.83359 & 5.1118 $\pm$ 0.0458 & 25.51 (-0.15, +0.11) &     -     & 25.78 (-0.02, +0.07) \\ 
JADES-GS+53.13133-27.80687 & 5.1198 $\pm$ 0.0699 & 25.32 (-0.15, +0.11) &     -     & 25.62 (-0.05, +0.03) \\ 
JADES-GS+53.13266-27.79904 & 5.1231 $\pm$ 0.0645 & 25.58 (-0.15, +0.11) &     -     & 25.78 (-0.04, +0.05) \\ 
JADES-GS+53.11907-27.81755 & 5.1266 $\pm$ 0.0558 & 25.41 (-0.15, +0.11) &     -     & 25.69 (-0.04, +0.01) \\ 
JADES-GS+53.16733-27.73792 & 5.1271 $\pm$ 0.0617 & 25.49 (-0.15, +0.11) &     -     & 25.69 (-0.03, +0.02) \\ 
JADES-GS+53.16394-27.73512 & 5.1281 $\pm$ 0.0746 & 25.27 (-0.15, +0.11) &     -     & 25.57 (-0.04, +0.03) \\ 
JADES-GS+53.17846-27.78828 & 5.1383 $\pm$ 0.0625 & 25.50 (-0.15, +0.11) &     -     & 25.63 (-0.03, +0.01) \\ 
JADES-GS+53.17926-27.79218 & 5.1394 $\pm$ 0.0592 & 25.27 (-0.15, +0.11) &     -     & 25.62 (-0.05, +0.02) \\ 
JADES-GS+53.14988-27.81074 & 5.1552 $\pm$ 0.0557 & 25.25 (-0.15, +0.11) &     -     & 25.34 (-0.06, +0.06) \\ 
JADES-GS+53.13271-27.79898 & 5.1589 $\pm$ 0.0741 & 25.52 (-0.15, +0.11) &     -     & 25.69 (-0.04, +0.03) \\ 
JADES-GS+53.17243-27.74545 & 5.1792 $\pm$ 0.0629 & 25.62 (-0.15, +0.11) &     -     & 25.71 (-0.06, +0.07) \\ 
JADES-GS+53.17852-27.78833 & 5.1889 $\pm$ 0.0744 & 25.35 (-0.15, +0.11) &     -     & 25.52 (-0.02, +0.03) \\ 
JADES-GS+53.15353-27.83559 & 5.1894 $\pm$ 0.0564 & 25.76 (-0.15, +0.11) &     -     & 25.73 (-0.08, +0.06) \\ 
JADES-GS+53.13549-27.76629 & 5.1968 $\pm$ 0.0558 & 25.29 (-0.15, +0.11) &     -     & 25.51 (-0.04, +0.03) \\ 
JADES-GS+53.19088-27.79043 & 5.1988 $\pm$ 0.0782 & 25.02 (-0.15, +0.11) &     -     & 24.94 (-0.19, +0.16) \\ 
JADES-GS+53.12139-27.79722 & 5.2190 $\pm$ 0.0714 & 25.42 (-0.15, +0.11) &     -     & 25.58 (-0.05, +0.07) \\ 
JADES-GS+53.16858-27.73726 & 5.2357 $\pm$ 0.0489 & 25.67 (-0.15, +0.11) &     -     & 25.79 (-0.04, +0.05) \\ 
JADES-GS+53.15489-27.81150 & 5.2453 $\pm$ 0.0621 & 25.25 (-0.15, +0.11) &     -     & 25.10 (-0.18, +0.14) \\ 
JADES-GS+53.17058-27.73562 & 5.2456 $\pm$ 0.0697 & 25.34 (-0.15, +0.11) &     -     & 25.57 (-0.05, +0.02) \\ 
JADES-GS+53.18831-27.81283 & 5.2476 $\pm$ 0.0526 & 25.42 (-0.15, +0.11) &     -     & 25.63 (-0.07, +0.06) \\ 
JADES-GS+53.17090-27.76234 & 5.2485 $\pm$ 0.0896 & 25.38 (-0.15, +0.11) &     -     & 25.57 (-0.07, +0.02) \\ 
JADES-GS+53.16470-27.76965 & 5.2491 $\pm$ 0.0699 & 25.33 (-0.15, +0.11) &     -     & 25.66 (-0.05, +0.03) \\ 
JADES-GS+53.17026-27.76291 & 5.2587 $\pm$ 0.0821 & 25.33 (-0.15, +0.11) &     -     & 25.45 (-0.06, +0.05) \\ 
JADES-GS+53.15105-27.78294 & 5.2597 $\pm$ 0.0628 & 25.25 (-0.15, +0.11) &     -     & 25.38 (-0.07, +0.06) \\ 
JADES-GS+53.17023-27.76296 & 5.2617 $\pm$ 0.0724 & 25.32 (-0.15, +0.11) &     -     & 25.45 (-0.05, +0.05) \\ 
JADES-GS+53.16758-27.76550 & 5.2637 $\pm$ 0.0637 & 25.57 (-0.15, +0.11) &     -     & 25.62 (-0.00, +0.00) \\ 
JADES-GS+53.17080-27.76230 & 5.2637 $\pm$ 0.0724 & 25.70 (-0.15, +0.11) &     -     & 25.49 (-0.06, +0.05) \\ 
JADES-GS+53.16646-27.74697 & 5.2645 $\pm$ 0.0670 & 25.11 (-0.15, +0.11) &     -     & 25.30 (-0.05, +0.04) \\ 
JADES-GS+53.17183-27.73771 & 5.2678 $\pm$ 0.0558 & 25.27 (-0.15, +0.11) &     -     & 25.47 (-0.07, +0.04) \\ 
JADES-GS+53.17838-27.81632 & 5.2775 $\pm$ 0.0655 & 25.42 (-0.15, +0.11) &     -     & 25.60 (-0.04, +0.05) \\ 
JADES-GS+53.17530-27.84117 & 5.2918 $\pm$ 0.0542 & 25.51 (-0.15, +0.11) &     -     & 25.53 (-0.05, +0.15) \\ 
JADES-GS+53.19272-27.79245 & 5.3004 $\pm$ 0.0495 & 25.62 (-0.15, +0.11) &     -     & 25.61 (-0.01, +0.07) \\ 
JADES-GS+53.12819-27.78769 & 5.3344 $\pm$ 0.0722 & 25.42 (-0.15, +0.11) &     -     & 25.76 (-0.06, +0.03) \\ 
JADES-GS+53.20909-27.77260 & 5.3391 $\pm$ 0.0703 & 25.23 (-0.15, +0.11) &     -     & 25.42 (-0.10, +0.06) \\ 
JADES-GS+53.15584-27.76672 & 5.3471 $\pm$ 0.0686 & 25.45 (-0.15, +0.11) &     -     & 25.71 (-0.09, +0.06) \\ 
JADES-GS+53.18044-27.77066 & 5.4542 $\pm$ 0.0586 & 25.49 (-0.15, +0.11) &     -     & 25.82 (-0.00, +0.09) \\ 
JADES-GS+53.15618-27.77576 & 6.0971 $\pm$ 0.1065 & 25.19 (-0.40, +0.20) &     -     & 25.43 (-0.04, +0.05) \\ 
JADES-GS+53.17929-27.77331 & 6.0982 $\pm$ 0.0883 & 25.52 (-0.40, +0.20) &     -     & 25.77 (-0.06, +0.03) \\ 
JADES-GS+53.16257-27.78037 & 6.1092 $\pm$ 0.0693 & 24.95 (-0.40, +0.20) &     -     & 25.47 (-0.05, +0.03) \\ 
JADES-GS+53.12644-27.79200 & 5.3746 $\pm$ 0.0581 & 25.47 (-0.15, +0.11) & 25.55 (-0.15, +0.11) & 25.77 (-0.04, +0.07) \\ 
JADES-GS+53.12775-27.78098 & 5.3751 $\pm$ 0.0650 & 25.38 (-0.15, +0.11) & 25.45 (-0.15, +0.11) & 25.52 (-0.04, +0.05) \\ 
JADES-GS+53.16729-27.75273 & 5.3785 $\pm$ 0.0617 & 25.28 (-0.15, +0.11) & 25.21 (-0.15, +0.11) & 25.45 (-0.07, +0.05) \\ 
JADES-GS+53.14381-27.80835 & 5.4189 $\pm$ 0.0763 & 25.27 (-0.15, +0.11) & 25.60 (-0.15, +0.11) & 25.72 (-0.05, +0.04) \\ 
JADES-GS+53.10726-27.81102 & 5.4290 $\pm$ 0.0729 & 25.90 (-0.15, +0.11) & 25.61 (-0.15, +0.11) & 25.88 (-0.03, +0.08) \\ 
JADES-GS+53.14676-27.79738 & 5.4294 $\pm$ 0.0578 & 25.36 (-0.15, +0.11) & 25.52 (-0.15, +0.11) & 25.71 (-0.05, +0.03) \\ 
JADES-GS+53.12301-27.79661 & 5.4393 $\pm$ 0.0601 & 25.57 (-0.15, +0.11) & 25.50 (-0.15, +0.11) & 25.80 (-0.02, +0.02) \\ 
JADES-GS+53.12247-27.79653 & 5.4418 $\pm$ 0.0666 & 25.49 (-0.15, +0.11) & 25.44 (-0.15, +0.11) & 25.67 (-0.05, +0.05) \\ 
JADES-GS+53.16407-27.79972 & 5.4422 $\pm$ 0.0826 & 25.40 (-0.15, +0.11) & 25.45 (-0.15, +0.11) & 25.05 (-0.11, +0.11) \\ 
JADES-GS+53.12874-27.79788 & 5.4430 $\pm$ 0.0572 & 25.41 (-0.15, +0.11) & 25.44 (-0.15, +0.11) & 25.65 (-0.05, +0.06) \\ 
JADES-GS+53.11439-27.79211 & 5.4486 $\pm$ 0.0550 & 25.56 (-0.15, +0.11) & 25.49 (-0.15, +0.11) & 25.67 (-0.07, +0.05) \\ 
JADES-GS+53.16578-27.78490 & 5.4629 $\pm$ 0.0623 & 25.41 (-0.15, +0.11) & 25.46 (-0.15, +0.11) & 25.71 (-0.03, +0.05) \\ 
JADES-GS+53.16904-27.78769 & 5.4639 $\pm$ 0.0559 & 25.48 (-0.15, +0.11) & 25.42 (-0.15, +0.11) & 25.63 (-0.03, +0.05) \\ 
JADES-GS+53.16610-27.78573 & 5.4658 $\pm$ 0.0614 & 25.56 (-0.15, +0.11) & 25.53 (-0.15, +0.11) & 25.53 (-0.05, +0.04) \\ 
JADES-GS+53.14072-27.76263 & 5.4695 $\pm$ 0.0501 & 25.42 (-0.15, +0.11) & 25.51 (-0.15, +0.11) & 25.83 (-0.05, +0.02) \\ 
JADES-GS+53.16501-27.78493 & 5.4712 $\pm$ 0.0558 & 25.60 (-0.15, +0.11) & 25.53 (-0.15, +0.11) & 25.89 (-0.06, +0.02) \\ 
JADES-GS+53.16570-27.78494 & 5.4722 $\pm$ 0.0545 & 25.33 (-0.15, +0.11) & 25.38 (-0.15, +0.11) & 25.48 (-0.05, +0.04) \\ 
JADES-GS+53.13902-27.79039 & 5.4791 $\pm$ 0.0686 & 25.56 (-0.15, +0.11) & 25.41 (-0.15, +0.11) & 25.51 (-0.02, +0.04) \\ 
JADES-GS+53.18047-27.83174 & 5.4992 $\pm$ 0.0653 & 25.49 (-0.15, +0.11) & 25.58 (-0.15, +0.11) & 25.68 (-0.03, +0.04) \\ 
JADES-GS+53.15677-27.83941 & 5.5145 $\pm$ 0.0647 & 25.30 (-0.15, +0.11) & 25.49 (-0.15, +0.11) & 25.64 (-0.05, +0.05) \\ 
JADES-GS+53.16577-27.73458 & 5.5170 $\pm$ 0.0617 & 25.23 (-0.15, +0.11) & 25.43 (-0.15, +0.11) & 25.52 (-0.04, +0.06) \\ 
JADES-GS+53.12266-27.78684 & 5.5194 $\pm$ 0.0583 & 25.37 (-0.15, +0.11) & 25.52 (-0.15, +0.11) & 25.62 (-0.04, +0.04) \\ 
JADES-GS+53.14736-27.74928 & 5.5207 $\pm$ 0.0668 &     -     & 25.45 (-0.15, +0.11) & 25.48 (-0.03, +0.08) \\ 
JADES-GS+53.14667-27.78621 & 5.5214 $\pm$ 0.0554 & 25.12 (-0.15, +0.11) & 25.34 (-0.15, +0.11) & 25.33 (-0.03, +0.03) \\ 
JADES-GS+53.14702-27.82656 & 5.5293 $\pm$ 0.0603 & 25.09 (-0.15, +0.11) & 25.37 (-0.15, +0.11) & 25.25 (-0.07, +0.03) \\ 
JADES-GS+53.13455-27.77667 & 5.5378 $\pm$ 0.0812 & 25.14 (-0.15, +0.11) & 25.50 (-0.15, +0.11) & 25.50 (-0.07, +0.05) \\ 
JADES-GS+53.14196-27.77299 & 5.5414 $\pm$ 0.0643 &     -     & 25.55 (-0.15, +0.11) & 25.65 (-0.00, +0.00) \\ 
JADES-GS+53.13198-27.77919 & 5.5426 $\pm$ 0.0552 & 25.29 (-0.15, +0.11) & 25.53 (-0.15, +0.11) & 25.66 (-0.03, +0.04) \\ 
JADES-GS+53.14626-27.80261 & 5.5478 $\pm$ 0.0605 & 25.50 (-0.15, +0.11) & 25.46 (-0.15, +0.11) & 25.60 (-0.04, +0.04) \\ 
JADES-GS+53.20393-27.78103 & 5.5494 $\pm$ 0.0600 & 24.84 (-0.15, +0.11) & 25.19 (-0.15, +0.11) & 25.16 (-0.15, +0.09) \\ 
JADES-GS+53.14288-27.79793 & 5.5528 $\pm$ 0.0678 &     -     & 25.31 (-0.15, +0.11) & 25.43 (-0.09, +0.08) \\ 
JADES-GS+53.14290-27.79809 & 5.5572 $\pm$ 0.0732 & 25.27 (-0.15, +0.11) & 24.94 (-0.15, +0.11) & 25.03 (-0.29, +0.28) \\ 
JADES-GS+53.14398-27.79874 & 5.5594 $\pm$ 0.0562 & 24.88 (-0.15, +0.11) & 25.35 (-0.15, +0.11) & 25.37 (-0.07, +0.07) \\ 
JADES-GS+53.12973-27.80818 & 5.5595 $\pm$ 0.0550 & 25.36 (-0.15, +0.11) & 25.35 (-0.15, +0.11) & 25.40 (-0.05, +0.05) \\ 
JADES-GS+53.11154-27.79807 & 5.5693 $\pm$ 0.0642 & 25.43 (-0.15, +0.11) & 25.34 (-0.15, +0.11) & 25.65 (-0.03, +0.00) \\ 
JADES-GS+53.15255-27.81967 & 5.5794 $\pm$ 0.0578 & 25.17 (-0.15, +0.11) & 25.56 (-0.15, +0.11) & 25.72 (-0.06, +0.04) \\ 
JADES-GS+53.12401-27.79840 & 5.5895 $\pm$ 0.0550 & 25.09 (-0.15, +0.11) & 25.45 (-0.15, +0.11) & 25.55 (-0.06, +0.03) \\ 
JADES-GS+53.18064-27.82239 & 5.6049 $\pm$ 0.0517 & 25.31 (-0.15, +0.11) & 25.33 (-0.15, +0.11) & 25.37 (-0.07, +0.07) \\ 
JADES-GS+53.15953-27.79765 & 5.6078 $\pm$ 0.0496 & 25.21 (-0.15, +0.11) & 25.42 (-0.15, +0.11) & 25.38 (-0.00, +0.07) \\ 
JADES-GS+53.17747-27.83105 & 5.6092 $\pm$ 0.0674 & 25.55 (-0.15, +0.11) & 25.58 (-0.15, +0.11) & 25.61 (-0.03, +0.04) \\ 
JADES-GS+53.18020-27.75286 & 5.6147 $\pm$ 0.0654 & 25.04 (-0.40, +0.20) & 25.42 (-0.15, +0.11) & 25.67 (-0.07, +0.08) \\ 
JADES-GS+53.17560-27.79589 & 5.6175 $\pm$ 0.0675 & 25.76 (-0.40, +0.20) & 25.48 (-0.15, +0.11) & 25.62 (-0.02, +0.23) \\ 
JADES-GS+53.17350-27.82507 & 5.6192 $\pm$ 0.0690 & 25.31 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.69 (-0.02, +0.03) \\ 
JADES-GS+53.15830-27.73651 & 5.6291 $\pm$ 0.0694 & 24.87 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.45 (-0.05, +0.06) \\ 
JADES-GS+53.19376-27.79984 & 5.6293 $\pm$ 0.0640 & 25.23 (-0.40, +0.20) & 25.62 (-0.15, +0.11) & 25.62 (-0.07, +0.02) \\ 
JADES-GS+53.15806-27.81801 & 5.6308 $\pm$ 0.0699 & 25.03 (-0.40, +0.20) & 25.50 (-0.15, +0.11) & 25.63 (-0.05, +0.05) \\ 
JADES-GS+53.16245-27.83057 & 5.6435 $\pm$ 0.0683 & 25.58 (-0.40, +0.20) & 25.51 (-0.15, +0.11) & 25.70 (-0.04, +0.14) \\ 
JADES-GS+53.14468-27.83103 & 5.6493 $\pm$ 0.0621 & 25.51 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.55 (-0.04, +0.02) \\ 
JADES-GS+53.17835-27.77879 & 5.6693 $\pm$ 0.0627 & 25.34 (-0.40, +0.20) & 25.68 (-0.15, +0.11) & 25.84 (-0.05, +0.03) \\ 
JADES-GS+53.11776-27.81653 & 5.6994 $\pm$ 0.0569 & 25.22 (-0.40, +0.20) & 25.50 (-0.15, +0.11) & 25.64 (-0.05, +0.05) \\ 
JADES-GS+53.20631-27.77572 & 5.7295 $\pm$ 0.0554 &     -     & 25.09 (-0.15, +0.11) & 25.52 (-0.07, +0.32) \\ 
JADES-GS+53.15825-27.74091 & 5.7423 $\pm$ 0.0607 & 25.81 (-0.40, +0.20) & 25.48 (-0.15, +0.11) & 25.81 (-0.21, +0.05) \\ 
JADES-GS+53.17623-27.75347 & 5.7492 $\pm$ 0.0665 & 25.54 (-0.40, +0.20) & 25.58 (-0.15, +0.11) & 25.70 (-0.06, +0.03) \\ 
JADES-GS+53.12046-27.80650 & 5.7592 $\pm$ 0.0671 & 24.94 (-0.40, +0.20) & 25.43 (-0.15, +0.11) & 25.41 (-0.04, +0.05) \\ 
JADES-GS+53.11538-27.81477 & 5.7611 $\pm$ 0.0711 & 25.62 (-0.40, +0.20) & 25.46 (-0.15, +0.11) & 25.65 (-0.03, +0.03) \\ 
JADES-GS+53.15624-27.83617 & 5.7619 $\pm$ 0.0730 & 25.32 (-0.40, +0.20) & 25.49 (-0.15, +0.11) & 25.59 (-0.03, +0.04) \\ 
JADES-GS+53.13600-27.79849 & 5.7740 $\pm$ 0.0603 & 25.63 (-0.40, +0.20) & 25.58 (-0.15, +0.11) & 25.03 (-0.78, +0.11) \\ 
JADES-GS+53.17053-27.84422 & 5.7748 $\pm$ 0.0633 & 25.65 (-0.40, +0.20) & 25.43 (-0.15, +0.11) & 25.66 (-0.10, +0.06) \\ 
JADES-GS+53.16712-27.79424 & 5.7758 $\pm$ 0.0759 & 25.29 (-0.40, +0.20) & 25.47 (-0.15, +0.11) & 25.46 (-0.00, +0.04) \\ 
JADES-GS+53.13184-27.77377 & 5.7762 $\pm$ 0.0686 & 25.39 (-0.40, +0.20) & 25.57 (-0.15, +0.11) & 25.70 (-0.02, +0.04) \\ 
JADES-GS+53.11872-27.78545 & 5.7772 $\pm$ 0.0645 & 25.16 (-0.40, +0.20) & 25.46 (-0.15, +0.11) & 25.53 (-0.03, +0.04) \\ 
JADES-GS+53.12493-27.78420 & 5.7801 $\pm$ 0.0708 & 25.00 (-0.40, +0.20) & 25.42 (-0.15, +0.11) & 25.44 (-0.04, +0.03) \\ 
JADES-GS+53.15429-27.75659 & 5.8092 $\pm$ 0.0701 & 25.49 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.63 (-0.06, +0.07) \\ 
JADES-GS+53.16685-27.80413 & 5.8094 $\pm$ 0.0574 & 25.30 (-0.40, +0.20) & 25.32 (-0.15, +0.11) & 25.45 (-0.07, +0.06) \\ 
JADES-GS+53.12243-27.80591 & 5.8095 $\pm$ 0.0549 & 25.04 (-0.40, +0.20) & 25.39 (-0.15, +0.11) & 25.48 (-0.06, +0.06) \\ 
JADES-GS+53.16674-27.80425 & 5.8191 $\pm$ 0.0665 & 25.27 (-0.40, +0.20) & 25.40 (-0.15, +0.11) & 25.38 (-0.14, +0.09) \\ 
JADES-GS+53.12276-27.79464 & 5.8195 $\pm$ 0.0562 &     -     & 25.25 (-0.15, +0.11) & 25.21 (-0.05, +0.06) \\ 
JADES-GS+53.14196-27.75524 & 5.8227 $\pm$ 0.0592 & 25.14 (-0.40, +0.20) & 25.39 (-0.15, +0.11) & 25.41 (-0.05, +0.07) \\ 
JADES-GS+53.11946-27.80002 & 5.8291 $\pm$ 0.0736 & 25.46 (-0.40, +0.20) & 25.53 (-0.15, +0.11) & 25.68 (-0.03, +0.03) \\ 
JADES-GS+53.20827-27.78234 & 5.8291 $\pm$ 0.0734 & 25.30 (-0.40, +0.20) & 25.53 (-0.15, +0.11) & 25.49 (-0.07, +0.05) \\ 
JADES-GS+53.11348-27.79595 & 5.8293 $\pm$ 0.0644 &     -     & 25.41 (-0.15, +0.11) & 25.40 (-0.05, +0.09) \\ 
JADES-GS+53.15530-27.80556 & 5.8294 $\pm$ 0.0568 & 25.09 (-0.40, +0.20) & 25.49 (-0.15, +0.11) & 25.62 (-0.04, +0.06) \\ 
JADES-GS+53.14282-27.75389 & 5.8295 $\pm$ 0.0563 &     -     & 25.29 (-0.15, +0.11) & 25.25 (-0.10, +0.06) \\ 
JADES-GS+53.17986-27.80828 & 5.8326 $\pm$ 0.0721 & 25.91 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.90 (-0.02, +0.01) \\ 
JADES-GS+53.14612-27.81905 & 5.8395 $\pm$ 0.0550 & 25.90 (-0.40, +0.20) & 25.33 (-0.15, +0.11) & 25.84 (-0.03, +0.04) \\ 
JADES-GS+53.16163-27.78642 & 5.8490 $\pm$ 0.0775 & 25.26 (-0.40, +0.20) & 25.46 (-0.15, +0.11) & 25.49 (-0.04, +0.04) \\ 
JADES-GS+53.12487-27.78413 & 5.8595 $\pm$ 0.0514 &     -     & 25.29 (-0.15, +0.11) & 25.37 (-0.07, +0.08) \\ 
JADES-GS+53.14930-27.81365 & 5.8695 $\pm$ 0.0561 & 25.60 (-0.40, +0.20) & 25.24 (-0.15, +0.11) & 25.56 (-0.04, +0.06) \\ 
JADES-GS+53.13837-27.77877 & 5.8792 $\pm$ 0.0688 &     -     & 25.34 (-0.15, +0.11) & 25.42 (-0.05, +0.05) \\ 
JADES-GS+53.17830-27.77728 & 5.8793 $\pm$ 0.0655 & 25.27 (-0.40, +0.20) & 25.67 (-0.15, +0.11) & 25.66 (-0.02, +0.06) \\ 
JADES-GS+53.17657-27.77113 & 5.8871 $\pm$ 0.0712 &     -     & 25.58 (-0.15, +0.11) & 25.52 (-0.03, +0.04) \\ 
JADES-GS+53.17652-27.77108 & 5.8892 $\pm$ 0.0705 & 25.47 (-0.40, +0.20) & 25.59 (-0.15, +0.11) & 25.60 (-0.05, +0.03) \\ 
JADES-GS+53.13884-27.76264 & 5.8992 $\pm$ 0.0706 & 25.70 (-0.40, +0.20) & 25.60 (-0.15, +0.11) & 25.72 (-0.04, +0.17) \\ 
JADES-GS+53.13485-27.78418 & 5.8993 $\pm$ 0.0659 & 25.40 (-0.40, +0.20) & 25.48 (-0.15, +0.11) & 25.72 (-0.02, +0.00) \\ 
JADES-GS+53.16248-27.79273 & 5.8994 $\pm$ 0.0691 & 25.18 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.55 (-0.06, +0.05) \\ 
JADES-GS+53.12991-27.77842 & 5.8994 $\pm$ 0.0602 & 25.10 (-0.40, +0.20) & 25.16 (-0.15, +0.11) & 25.14 (-0.13, +0.10) \\ 
JADES-GS+53.16576-27.80345 & 5.9091 $\pm$ 0.0725 & 25.47 (-0.40, +0.20) & 25.51 (-0.15, +0.11) & 25.64 (-0.04, +0.03) \\ 
JADES-GS+53.14078-27.80218 & 5.9135 $\pm$ 0.0928 & 25.73 (-0.40, +0.20) & 25.47 (-0.15, +0.11) & 25.52 (-0.00, +0.26) \\ 
JADES-GS+53.14208-27.77985 & 5.9190 $\pm$ 0.0664 & 25.65 (-0.40, +0.20) & 25.45 (-0.15, +0.11) & 25.15 (-0.08, +0.12) \\ 
JADES-GS+53.17051-27.81249 & 5.9193 $\pm$ 0.0625 & 25.27 (-0.40, +0.20) & 25.48 (-0.15, +0.11) & 25.80 (-0.15, +0.03) \\ 
JADES-GS+53.16279-27.76084 & 5.9195 $\pm$ 0.0665 & 25.58 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.18 (-0.05, +0.05) \\ 
JADES-GS+53.17992-27.75495 & 5.9244 $\pm$ 0.0676 & 25.51 (-0.40, +0.20) & 25.58 (-0.15, +0.11) & 25.69 (-0.05, +0.03) \\ 
JADES-GS+53.14609-27.79457 & 5.9269 $\pm$ 0.0735 & 25.26 (-0.40, +0.20) & 25.37 (-0.15, +0.11) & 25.46 (-0.04, +0.02) \\ 
JADES-GS+53.13930-27.79587 & 5.9289 $\pm$ 0.0679 & 25.23 (-0.40, +0.20) & 25.40 (-0.15, +0.11) & 25.46 (-0.06, +0.09) \\ 
JADES-GS+53.17008-27.77512 & 5.9293 $\pm$ 0.0658 & 25.08 (-0.40, +0.20) & 25.63 (-0.15, +0.11) & 25.68 (-0.04, +0.02) \\ 
JADES-GS+53.15195-27.77826 & 5.9294 $\pm$ 0.1053 & 25.32 (-0.40, +0.20) & 25.43 (-0.15, +0.11) & 25.78 (-0.06, +0.17) \\ 
JADES-GS+53.13045-27.80237 & 5.9295 $\pm$ 0.0701 & 25.31 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.61 (-0.06, +0.02) \\ 
JADES-GS+53.15091-27.79715 & 5.9295 $\pm$ 0.0560 & 25.86 (-0.40, +0.20) & 25.60 (-0.15, +0.11) & 25.84 (-0.03, +0.02) \\ 
JADES-GS+53.12176-27.79764 & 5.9318 $\pm$ 0.1375 & 25.57 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.52 (-0.00, +0.26) \\ 
JADES-GS+53.10976-27.80748 & 5.9334 $\pm$ 0.0611 & 25.29 (-0.40, +0.20) & 25.23 (-0.15, +0.11) & 25.24 (-0.09, +0.06) \\ 
JADES-GS+53.11042-27.80892 & 5.9353 $\pm$ 0.0621 & 25.10 (-0.40, +0.20) & 25.43 (-0.15, +0.11) & 25.40 (-0.04, +0.07) \\ 
JADES-GS+53.13635-27.77709 & 5.9491 $\pm$ 0.0747 &     -     & 25.41 (-0.15, +0.11) & 25.37 (-0.08, +0.09) \\ 
JADES-GS+53.20054-27.79233 & 5.9492 $\pm$ 0.0684 & 24.97 (-0.40, +0.20) & 25.50 (-0.15, +0.11) & 25.56 (-0.05, +0.04) \\ 
JADES-GS+53.20448-27.77445 & 5.9492 $\pm$ 0.0707 & 25.32 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.61 (-0.04, +0.03) \\ 
JADES-GS+53.16723-27.74678 & 5.9591 $\pm$ 0.0743 & 24.98 (-0.40, +0.20) & 25.57 (-0.15, +0.11) & 25.59 (-0.02, +0.01) \\ 
JADES-GS+53.14488-27.76549 & 5.9691 $\pm$ 0.0746 & 25.57 (-0.40, +0.20) & 25.51 (-0.15, +0.11) & 25.63 (-0.06, +0.05) \\ 
JADES-GS+53.17417-27.73407 & 5.9692 $\pm$ 0.0680 & 25.42 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.66 (-0.03, +0.02) \\ 
JADES-GS+53.17922-27.75872 & 5.9692 $\pm$ 0.0683 &     -     & 25.40 (-0.15, +0.11) & 25.65 (-0.00, +0.05) \\ 
JADES-GS+53.12788-27.78197 & 5.9693 $\pm$ 0.0635 &     -     & 25.49 (-0.15, +0.11) & 25.43 (-0.06, +0.05) \\ 
JADES-GS+53.17890-27.76187 & 5.9694 $\pm$ 0.0621 & 25.71 (-0.40, +0.20) & 25.65 (-0.15, +0.11) & 25.80 (-0.00, +0.00) \\ 
JADES-GS+53.19817-27.78654 & 5.9694 $\pm$ 0.0582 & 25.50 (-0.40, +0.20) & 25.56 (-0.15, +0.11) & 25.71 (-0.03, +0.03) \\ 
JADES-GS+53.20211-27.77950 & 5.9696 $\pm$ 0.0504 & 25.65 (-0.40, +0.20) & 25.62 (-0.15, +0.11) & 25.75 (-0.02, +0.07) \\ 
JADES-GS+53.17266-27.76712 & 5.9787 $\pm$ 0.0719 & 25.37 (-0.40, +0.20) & 25.47 (-0.15, +0.11) & 25.60 (-0.04, +0.05) \\ 
JADES-GS+53.17799-27.80335 & 5.9789 $\pm$ 0.0826 & 25.57 (-0.40, +0.20) & 25.55 (-0.15, +0.11) & 25.69 (-0.03, +0.04) \\ 
JADES-GS+53.18732-27.76887 & 5.9789 $\pm$ 0.0689 & 25.26 (-0.40, +0.20) & 25.42 (-0.15, +0.11) & 25.54 (-0.10, +0.03) \\ 
JADES-GS+53.21707-27.76246 & 5.9792 $\pm$ 0.0709 & 25.42 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.64 (-0.04, +0.02) \\ 
JADES-GS+53.14505-27.76278 & 5.9794 $\pm$ 0.0592 &     -     & 25.25 (-0.15, +0.11) & 25.04 (-0.08, +0.08) \\ 
JADES-GS+53.19253-27.75315 & 5.9794 $\pm$ 0.0578 & 25.88 (-0.40, +0.20) & 25.57 (-0.15, +0.11) & 25.61 (-0.02, +0.02) \\ 
JADES-GS+53.16456-27.74615 & 5.9795 $\pm$ 0.0572 & 25.69 (-0.40, +0.20) & 25.60 (-0.15, +0.11) & 25.76 (-0.03, +0.04) \\ 
JADES-GS+53.19582-27.74573 & 5.9796 $\pm$ 0.0511 & 25.93 (-0.40, +0.20) & 25.55 (-0.15, +0.11) & 25.63 (-0.04, +0.07) \\ 
JADES-GS+53.17587-27.82007 & 5.9871 $\pm$ 0.0783 & 25.23 (-0.40, +0.20) & 25.42 (-0.15, +0.11) & 25.52 (-0.05, +0.05) \\ 
JADES-GS+53.18932-27.76979 & 5.9891 $\pm$ 0.0729 &     -     & 25.41 (-0.15, +0.11) & 25.26 (-0.09, +0.04) \\ 
JADES-GS+53.14790-27.76320 & 5.9891 $\pm$ 0.0723 & 24.90 (-0.40, +0.20) & 25.46 (-0.15, +0.11) & 25.40 (-0.04, +0.05) \\ 
JADES-GS+53.19475-27.76878 & 5.9892 $\pm$ 0.0688 & 25.32 (-0.40, +0.20) & 25.44 (-0.15, +0.11) & 25.56 (-0.05, +0.04) \\ 
JADES-GS+53.15217-27.76817 & 5.9892 $\pm$ 0.0675 & 25.82 (-0.40, +0.20) & 25.56 (-0.15, +0.11) & 25.82 (-0.02, +0.04) \\ 
JADES-GS+53.19904-27.77258 & 5.9892 $\pm$ 0.0690 & 25.96 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.68 (-0.00, +0.04) \\ 
JADES-GS+53.11267-27.79696 & 5.9893 $\pm$ 0.0626 & 25.37 (-0.40, +0.20) & 25.46 (-0.15, +0.11) & 25.59 (-0.06, +0.06) \\ 
JADES-GS+53.14388-27.79309 & 5.9893 $\pm$ 0.0625 & 25.15 (-0.40, +0.20) & 25.42 (-0.15, +0.11) & 25.47 (-0.06, +0.06) \\ 
JADES-GS+53.12761-27.81758 & 5.9893 $\pm$ 0.0669 & 25.31 (-0.40, +0.20) & 25.29 (-0.15, +0.11) & 25.38 (-0.09, +0.08) \\ 
JADES-GS+53.16190-27.73993 & 5.9893 $\pm$ 0.0649 &     -     & 25.27 (-0.15, +0.11) & 25.34 (-0.08, +0.09) \\ 
JADES-GS+53.17316-27.83726 & 5.9894 $\pm$ 0.0580 & 25.78 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.70 (-0.04, +0.08) \\ 
JADES-GS+53.19240-27.79600 & 5.9895 $\pm$ 0.0537 & 25.98 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.88 (-0.06, +0.06) \\ 
JADES-GS+53.20300-27.77614 & 5.9895 $\pm$ 0.0556 & 25.11 (-0.40, +0.20) & 25.37 (-0.15, +0.11) & 25.46 (-0.05, +0.06) \\ 
JADES-GS+53.14604-27.79056 & 5.9991 $\pm$ 0.0719 & 25.26 (-0.40, +0.20) & 25.59 (-0.15, +0.11) & 25.66 (-0.00, +0.04) \\ 
JADES-GS+53.21146-27.78156 & 5.9991 $\pm$ 0.0723 & 25.23 (-0.40, +0.20) & 25.50 (-0.15, +0.11) & 25.53 (-0.02, +0.03) \\ 
JADES-GS+53.20696-27.77604 & 5.9991 $\pm$ 0.0716 & 25.51 (-0.40, +0.20) & 25.47 (-0.15, +0.11) & 25.57 (-0.04, +0.06) \\ 
JADES-GS+53.17156-27.82082 & 5.9992 $\pm$ 0.0707 & 25.52 (-0.40, +0.20) & 25.49 (-0.15, +0.11) & 25.65 (-0.06, +0.06) \\ 
JADES-GS+53.14502-27.76288 & 5.9992 $\pm$ 0.0712 & 25.64 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.68 (-0.05, +0.05) \\ 
JADES-GS+53.17585-27.81998 & 5.9993 $\pm$ 0.0665 & 25.49 (-0.40, +0.20) & 25.60 (-0.15, +0.11) & 25.70 (-0.03, +0.04) \\ 
JADES-GS+53.16896-27.80877 & 5.9993 $\pm$ 0.0655 & 25.70 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.74 (-0.02, +0.06) \\ 
JADES-GS+53.21350-27.78047 & 5.9994 $\pm$ 0.0588 & 25.40 (-0.40, +0.20) & 25.53 (-0.15, +0.11) & 25.66 (-0.06, +0.05) \\ 
JADES-GS+53.14554-27.76505 & 5.9995 $\pm$ 0.0540 & 25.83 (-0.40, +0.20) & 25.57 (-0.15, +0.11) & 25.85 (-0.10, +0.04) \\ 
JADES-GS+53.17323-27.79568 & 6.0001 $\pm$ 0.0757 & 25.05 (-0.40, +0.20) & 25.29 (-0.15, +0.11) & 25.27 (-0.02, +0.05) \\ 
JADES-GS+53.17262-27.76705 & 6.0088 $\pm$ 0.0847 & 25.47 (-0.40, +0.20) & 25.44 (-0.15, +0.11) & 25.48 (-0.06, +0.14) \\ 
JADES-GS+53.17168-27.77970 & 6.0091 $\pm$ 0.0726 & 25.71 (-0.40, +0.20) & 25.59 (-0.15, +0.11) & 25.67 (-0.04, +0.03) \\ 
JADES-GS+53.19081-27.76400 & 6.0091 $\pm$ 0.0725 & 25.54 (-0.40, +0.20) & 25.53 (-0.15, +0.11) & 25.55 (-0.02, +0.04) \\ 
JADES-GS+53.15209-27.77824 & 6.0091 $\pm$ 0.0727 & 25.40 (-0.40, +0.20) & 25.45 (-0.15, +0.11) & 25.59 (-0.06, +0.04) \\ 
JADES-GS+53.17750-27.80252 & 6.0092 $\pm$ 0.0711 & 25.32 (-0.40, +0.20) & 25.48 (-0.15, +0.11) & 25.53 (-0.05, +0.05) \\ 
JADES-GS+53.14806-27.83495 & 6.0092 $\pm$ 0.0712 & 25.51 (-0.40, +0.20) & 25.44 (-0.15, +0.11) & 25.56 (-0.04, +0.05) \\ 
JADES-GS+53.21386-27.77923 & 6.0093 $\pm$ 0.0658 & 25.56 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.69 (-0.06, +0.04) \\ 
JADES-GS+53.15218-27.77840 & 6.0191 $\pm$ 0.0746 & 25.63 (-0.40, +0.20) & 25.54 (-0.15, +0.11) & 25.71 (-0.02, +0.05) \\ 
JADES-GS+53.19281-27.76581 & 6.0192 $\pm$ 0.0696 & 25.67 (-0.40, +0.20) & 25.48 (-0.15, +0.11) & 25.68 (-0.07, +0.06) \\ 
JADES-GS+53.18636-27.76607 & 6.0195 $\pm$ 0.0563 & 25.08 (-0.40, +0.20) & 25.16 (-0.15, +0.11) & 25.38 (-0.14, +0.09) \\ 
JADES-GS+53.20608-27.77472 & 6.0290 $\pm$ 0.0781 & 25.14 (-0.40, +0.20) & 25.43 (-0.15, +0.11) & 25.41 (-0.07, +0.06) \\ 
JADES-GS+53.21259-27.77189 & 6.0294 $\pm$ 0.0589 & 25.21 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.56 (-0.05, +0.03) \\ 
JADES-GS+53.10978-27.80769 & 6.0294 $\pm$ 0.0609 & 25.86 (-0.40, +0.20) & 25.58 (-0.15, +0.11) & 25.72 (-0.06, +0.04) \\ 
JADES-GS+53.14615-27.74915 & 6.0295 $\pm$ 0.0557 & 25.72 (-0.40, +0.20) & 25.56 (-0.15, +0.11) & 25.74 (-0.04, +0.05) \\ 
JADES-GS+53.16721-27.82701 & 6.0295 $\pm$ 0.0568 & 25.05 (-0.40, +0.20) & 25.33 (-0.15, +0.11) & 25.33 (-0.07, +0.11) \\ 
JADES-GS+53.11045-27.80704 & 6.0392 $\pm$ 0.0708 & 25.06 (-0.40, +0.20) & 25.39 (-0.15, +0.11) & 25.30 (-0.04, +0.04) \\ 
JADES-GS+53.16893-27.80941 & 6.0394 $\pm$ 0.0612 & 25.63 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.68 (-0.03, +0.03) \\ 
JADES-GS+53.13622-27.82240 & 6.0494 $\pm$ 0.0602 & 25.18 (-0.40, +0.20) & 25.34 (-0.15, +0.11) & 25.46 (-0.02, +0.05) \\ 
JADES-GS+53.16249-27.73414 & 6.0495 $\pm$ 0.0563 & 25.53 (-0.40, +0.20) & 25.61 (-0.15, +0.11) & 25.68 (-0.04, +0.02) \\ 
JADES-GS+53.16654-27.73149 & 6.0692 $\pm$ 0.0692 & 25.82 (-0.40, +0.20) & 25.39 (-0.15, +0.11) & 25.78 (-0.06, +0.17) \\ 
JADES-GS+53.19588-27.76843 & 6.0792 $\pm$ 0.0696 & 25.30 (-0.40, +0.20) & 25.52 (-0.15, +0.11) & 25.53 (-0.05, +0.04) \\ 
JADES-GS+53.16159-27.73174 & 6.0889 $\pm$ 0.0835 & 25.54 (-0.40, +0.20) & 25.35 (-0.15, +0.11) & 25.65 (-0.05, +0.06) \\ 
JADES-GS+53.15578-27.74613 & 6.0991 $\pm$ 0.0760 & 25.06 (-0.40, +0.20) & 25.31 (-0.15, +0.11) & 25.43 (-0.04, +0.04) \\ 
JADES-GS+53.15230-27.81274 & 6.2388 $\pm$ 0.0859 & 25.61 (-0.40, +0.20) & 25.63 (-0.40, +0.20) & 25.67 (-0.03, +0.05) \\ 
JADES-GS+53.16900-27.80079 & 6.2595 $\pm$ 0.0567 & 25.79 (-0.40, +0.20) & 25.77 (-0.40, +0.20) & 25.81 (-0.05, +0.01) \\ 
JADES-GS+53.18209-27.81817 & 6.2692 $\pm$ 0.0697 & 25.53 (-0.40, +0.20) & 25.70 (-0.40, +0.20) & 25.67 (-0.07, +0.08) \\ 
JADES-GS+53.16611-27.77204 & 6.3059 $\pm$ 0.1230 &     -     & 25.76 (-0.40, +0.20) & 25.67 (-0.00, +0.13) \\ 
JADES-GS+53.17834-27.80097 & 6.3292 $\pm$ 0.0843 & 25.34 (-0.40, +0.20) & 25.59 (-0.40, +0.20) & 25.52 (-0.06, +0.03) \\ 
JADES-GS+53.13492-27.77271 & 6.3327 $\pm$ 0.0903 & 25.19 (-0.40, +0.20) & 25.60 (-0.40, +0.20) & 25.47 (-0.04, +0.05) \\ 
JADES-GS+53.17582-27.77448 & 6.3372 $\pm$ 0.0691 & 25.10 (-0.40, +0.20) & 25.31 (-0.40, +0.20) & 25.40 (-0.08, +0.06) \\ 
JADES-GS+53.12556-27.78677 & 6.3390 $\pm$ 0.0798 & 25.54 (-0.40, +0.20) & 25.70 (-0.40, +0.20) & 25.70 (-0.09, +0.09) \\ 
JADES-GS+53.16887-27.76298 & 6.3889 $\pm$ 0.0855 & 25.62 (-0.40, +0.20) & 25.69 (-0.40, +0.20) & 25.67 (-0.06, +0.07) \\ 
JADES-GS+53.19404-27.80293 & 6.3892 $\pm$ 0.0706 & 25.53 (-0.40, +0.20) & 25.55 (-0.40, +0.20) & 25.68 (-0.03, +0.03) \\ 
JADES-GS+53.14379-27.76817 & 6.3989 $\pm$ 0.0830 & 25.02 (-0.40, +0.20) & 25.73 (-0.40, +0.20) & 25.58 (-0.03, +0.04) \\ 
JADES-GS+53.14539-27.82697 & 6.4290 $\pm$ 0.0782 & 25.38 (-0.40, +0.20) & 25.76 (-0.40, +0.20) & 25.60 (-0.05, +0.04) \\ 
JADES-GS+53.19548-27.80541 & 6.4495 $\pm$ 0.0544 & 25.24 (-0.40, +0.20) & 25.45 (-0.40, +0.20) & 25.59 (-0.08, +0.10) \\ 
JADES-GS+53.18824-27.76359 & 6.4790 $\pm$ 0.0818 & 25.23 (-0.40, +0.20) & 25.58 (-0.40, +0.20) & 25.47 (-0.07, +0.03) \\ 
JADES-GS+53.14617-27.74689 & 6.4791 $\pm$ 0.0754 & 25.61 (-0.40, +0.20) & 25.70 (-0.40, +0.20) & 25.79 (-0.11, +0.10) \\ 
JADES-GS+53.15324-27.79830 & 6.4890 $\pm$ 0.0795 & 25.18 (-0.40, +0.20) & 25.51 (-0.40, +0.20) & 25.42 (-0.03, +0.04) \\ 
JADES-GS+53.15515-27.76073 & 6.4988 $\pm$ 0.0888 & 25.46 (-0.40, +0.20) & 25.64 (-0.40, +0.20) & 25.61 (-0.06, +0.04) \\ 
JADES-GS+53.13091-27.80767 & 6.5091 $\pm$ 0.0758 & 24.93 (-0.40, +0.20) & 25.59 (-0.40, +0.20) & 25.50 (-0.03, +0.04) \\ 
JADES-GS+53.16951-27.75331 & 6.5490 $\pm$ 0.0818 & 24.97 (-0.40, +0.20) & 25.60 (-0.40, +0.20) & 25.78 (-0.08, +0.11) \\ 
JADES-GS+53.17132-27.74974 & 6.5593 $\pm$ 0.0681 & 25.16 (-0.40, +0.20) & 25.42 (-0.40, +0.20) & 25.47 (-0.06, +0.06) \\ 
JADES-GS+53.17433-27.74387 & 6.5791 $\pm$ 0.0784 & 25.71 (-0.40, +0.20) & 25.79 (-0.40, +0.20) & 25.76 (-0.05, +0.05) \\ 
JADES-GS+53.12554-27.78683 & 6.5793 $\pm$ 0.0681 & 25.20 (-0.40, +0.20) & 25.39 (-0.40, +0.20) & 25.45 (-0.06, +0.06) \\ 
JADES-GS+53.21491-27.76673 & 5.7593 $\pm$ 0.0650 &     -     & 25.69 (-0.15, +0.11) & 25.84 (-0.08, +0.05) \\ 
JADES-GS+53.20201-27.77958 & 5.7595 $\pm$ 0.0559 &     -     & 25.65 (-0.15, +0.11) & 25.83 (-0.02, +0.05) \\ 
JADES-GS+53.19850-27.78080 & 5.8190 $\pm$ 0.0758 &     -     & 25.54 (-0.15, +0.11) & 25.80 (-0.02, +0.03) \\ 
JADES-GS+53.12654-27.81809 & 5.9183 $\pm$ 0.0658 &     -     & 25.46 (-0.15, +0.11) & 25.70 (-0.07, +0.00) \\ 
JADES-GS+53.19177-27.74583 & 6.2845 $\pm$ 0.0696 &     -     & 25.70 (-0.40, +0.20) & 25.83 (-0.03, +0.02) \\ 
JADES-GS+53.14795-27.75993 & 6.3985 $\pm$ 0.0974 &     -     & 25.11 (-0.40, +0.20) & 25.44 (-0.00, +0.08) \\ 
JADES-GS+53.14076-27.76257 & 5.4290 $\pm$ 0.0723 &     -     & 25.54 (-0.15, +0.11) & 25.88 (-0.02, +0.03) \\ 
JADES-GS+53.15314-27.73717 & 5.5252 $\pm$ 0.0837 &     -     & 25.37 (-0.15, +0.11) & 25.20 (-0.05, +0.09) \\ 
JADES-GS+53.15535-27.73753 & 5.5481 $\pm$ 0.0616 &     -     & 25.52 (-0.15, +0.11) & 25.56 (-0.07, +0.05) \\ 
JADES-GS+53.16168-27.76318 & 5.5512 $\pm$ 0.0664 &     -     & 25.55 (-0.15, +0.11) & 25.64 (-0.03, +0.03) \\ 
JADES-GS+53.20958-27.77771 & 5.5593 $\pm$ 0.0603 &     -     & 25.67 (-0.15, +0.11) & 25.66 (-0.04, +0.04) \\ 
JADES-GS+53.15191-27.80958 & 5.5597 $\pm$ 0.0679 &     -     & 25.45 (-0.15, +0.11) & 25.53 (-0.04, +0.04) \\ 
JADES-GS+53.14396-27.79896 & 5.5619 $\pm$ 0.0584 &     -     & 25.22 (-0.15, +0.11) & 25.37 (-0.14, +0.08) \\ 
JADES-GS+53.14719-27.79315 & 5.5621 $\pm$ 0.0720 &     -     & 25.57 (-0.15, +0.11) & 25.75 (-0.04, +0.00) \\ 
JADES-GS+53.13005-27.77839 & 5.5642 $\pm$ 0.0675 &     -     & 25.40 (-0.15, +0.11) & 25.44 (-0.06, +0.09) \\ 
JADES-GS+53.18064-27.79038 & 5.5656 $\pm$ 0.0633 &     -     & 25.44 (-0.15, +0.11) & 25.73 (-0.07, +0.10) \\ 
JADES-GS+53.18851-27.81944 & 5.5727 $\pm$ 0.0517 &     -     & 25.25 (-0.15, +0.11) & 25.35 (-0.13, +0.10) \\ 
JADES-GS+53.18845-27.81950 & 5.5794 $\pm$ 0.0590 &     -     & 25.40 (-0.15, +0.11) & 25.55 (-0.06, +0.05) \\ 
JADES-GS+53.11052-27.79849 & 5.6991 $\pm$ 0.0721 &     -     & 25.59 (-0.15, +0.11) & 25.93 (-0.09, +0.02) \\ 
JADES-GS+53.18200-27.81477 & 5.7492 $\pm$ 0.0668 &     -     & 25.35 (-0.15, +0.11) & 25.41 (-0.04, +0.05) \\ 
JADES-GS+53.18393-27.80759 & 5.8492 $\pm$ 0.0670 &     -     & 25.22 (-0.15, +0.11) & 25.35 (-0.13, +0.08) \\ 
JADES-GS+53.18628-27.77936 & 5.8492 $\pm$ 0.0664 &     -     & 25.33 (-0.15, +0.11) & 25.31 (-0.08, +0.06) \\ 
JADES-GS+53.16581-27.77611 & 5.8493 $\pm$ 0.0644 &     -     & 25.37 (-0.15, +0.11) & 25.40 (-0.03, +0.05) \\ 
JADES-GS+53.12230-27.80586 & 5.8493 $\pm$ 0.0640 &     -     & 25.62 (-0.15, +0.11) & 25.75 (-0.04, +0.04) \\ 
JADES-GS+53.17163-27.82087 & 5.8892 $\pm$ 0.0675 &     -     & 25.19 (-0.15, +0.11) & 25.20 (-0.10, +0.10) \\ 
JADES-GS+53.13907-27.81278 & 5.9190 $\pm$ 0.0779 &     -     & 25.61 (-0.15, +0.11) & 25.88 (-0.03, +0.00) \\ 
JADES-GS+53.11749-27.80526 & 5.9333 $\pm$ 0.0719 &     -     & 25.37 (-0.15, +0.11) & 25.38 (-0.07, +0.06) \\ 
JADES-GS+53.20239-27.77158 & 5.9497 $\pm$ 0.0455 &     -     & 25.28 (-0.15, +0.11) & 25.15 (-0.08, +0.12) \\ 
JADES-GS+53.18817-27.80149 & 5.9596 $\pm$ 0.0491 &     -     & 25.16 (-0.15, +0.11) & 25.26 (-0.09, +0.09) \\ 
JADES-GS+53.14617-27.76373 & 5.9691 $\pm$ 0.0735 &     -     & 25.63 (-0.15, +0.11) & 25.67 (-0.04, +0.04) \\ 
JADES-GS+53.13021-27.77836 & 5.9693 $\pm$ 0.0668 &     -     & 25.54 (-0.15, +0.11) & 25.62 (-0.06, +0.07) \\ 
JADES-GS+53.17412-27.82684 & 5.9694 $\pm$ 0.0610 &     -     & 25.38 (-0.15, +0.11) & 25.37 (-0.04, +0.04) \\ 
JADES-GS+53.16062-27.77161 & 5.9722 $\pm$ 0.0710 &     -     & 25.46 (-0.15, +0.11) & 25.52 (-0.03, +0.04) \\ 
JADES-GS+53.18552-27.82272 & 5.9893 $\pm$ 0.0646 &     -     & 25.48 (-0.15, +0.11) & 25.52 (-0.04, +0.05) \\ 
JADES-GS+53.14227-27.80684 & 5.9894 $\pm$ 0.0605 &     -     & 25.37 (-0.15, +0.11) & 25.32 (-0.07, +0.06) \\ 
JADES-GS+53.20645-27.77960 & 5.9894 $\pm$ 0.0618 &     -     & 25.38 (-0.15, +0.11) & 25.40 (-0.05, +0.04) \\ 
JADES-GS+53.13023-27.77997 & 5.9994 $\pm$ 0.0618 &     -     & 25.42 (-0.15, +0.11) & 25.52 (-0.06, +0.06) \\ 
JADES-GS+53.19573-27.77520 & 5.9994 $\pm$ 0.0586 &     -     & 25.29 (-0.15, +0.11) & 25.26 (-0.10, +0.09) \\ 
JADES-GS+53.14986-27.75283 & 5.9994 $\pm$ 0.0605 &     -     & 25.31 (-0.15, +0.11) & 25.33 (-0.07, +0.10) \\ 
JADES-GS+53.12664-27.81773 & 6.0292 $\pm$ 0.0713 &     -     & 25.46 (-0.15, +0.11) & 25.55 (-0.04, +0.04) \\ 
JADES-GS+53.19940-27.79629 & 6.0293 $\pm$ 0.0651 &     -     & 25.34 (-0.15, +0.11) & 25.32 (-0.06, +0.12) \\ 
JADES-GS+53.16200-27.73994 & 6.0395 $\pm$ 0.0559 &     -     & 25.48 (-0.15, +0.11) & 25.42 (-0.04, +0.09) \\ 
JADES-GS+53.15603-27.78098 & 6.5893 $\pm$ 0.0687 &     -     & 25.35 (-0.40, +0.20) & 25.29 (-0.04, +0.06) \\ 
JADES-GS+53.15199-27.75676 & 6.5993 $\pm$ 0.0670 &     -     & 25.48 (-0.40, +0.20) & 25.52 (-0.04, +0.04) \\ 
JADES-GS+53.17143-27.75516 & 6.5995 $\pm$ 0.0587 &     -     & 25.52 (-0.40, +0.20) & 25.55 (-0.06, +0.07) \\ 
JADES-GS+53.12553-27.78672 & 6.6192 $\pm$ 0.0735 &     -     & 25.42 (-0.40, +0.20) & 25.44 (-0.04, +0.07) \\ 
JADES-GS+53.15804-27.78632 & 6.6195 $\pm$ 0.0580 &     -     & 25.64 (-0.40, +0.20) & 25.56 (-0.05, +0.08) \\ 
JADES-GS+53.13742-27.76521 & 6.6276 $\pm$ 0.1252 &     -     & 25.65 (-0.40, +0.20) & 25.57 (-0.04, +0.06) \\ 
JADES-GS+53.16905-27.77883 & 6.6280 $\pm$ 0.0820 &     -     & 25.47 (-0.40, +0.20) & 25.71 (-0.09, +0.23) \\ 
JADES-GS+53.17428-27.76986 & 6.6290 $\pm$ 0.0794 &     -     & 25.55 (-0.40, +0.20) & 25.43 (-0.05, +0.05) \\ 
JADES-GS+53.15005-27.74501 & 6.6391 $\pm$ 0.0768 &     -     & 25.25 (-0.40, +0.20) & 25.59 (-0.09, +0.08) \\ 
JADES-GS+53.13029-27.77564 & 6.6394 $\pm$ 0.0613 &     -     & 25.72 (-0.40, +0.20) & 25.83 (-0.07, +0.04) \\ 
JADES-GS+53.15905-27.81825 & 6.6486 $\pm$ 0.0974 &     -     & 25.55 (-0.40, +0.20) & 25.38 (-0.05, +0.11) \\ 
JADES-GS+53.15159-27.78792 & 6.6588 $\pm$ 0.0884 &     -     & 25.80 (-0.40, +0.20) & 25.76 (-0.10, +0.01) \\ 
JADES-GS+53.15506-27.81537 & 6.6689 $\pm$ 0.0844 &     -     & 25.55 (-0.40, +0.20) & 25.57 (-0.11, +0.10) \\ 
JADES-GS+53.15495-27.81580 & 6.6691 $\pm$ 0.0792 &     -     & 25.57 (-0.40, +0.20) & 25.54 (-0.07, +0.05) \\ 
JADES-GS+53.15535-27.81523 & 6.6784 $\pm$ 0.1024 &     -     & 25.51 (-0.40, +0.20) & 25.73 (-0.09, +0.14) \\ 
JADES-GS+53.15430-27.82835 & 6.6792 $\pm$ 0.0747 &     -     & 25.55 (-0.40, +0.20) & 25.64 (-0.13, +0.31) \\ 
JADES-GS+53.19081-27.79360 & 6.6890 $\pm$ 0.0806 &     -     & 25.85 (-0.40, +0.20) & 25.87 (-0.05, +0.02) \\ 
JADES-GS+53.20159-27.75682 & 6.6990 $\pm$ 0.0833 &     -     & 25.73 (-0.40, +0.20) & 25.69 (-0.03, +0.09) \\ 
JADES-GS+53.15579-27.81521 & 6.7110 $\pm$ 0.0803 &     -     & 25.72 (-0.40, +0.20) & 25.72 (-0.04, +0.03) \\ 
JADES-GS+53.17743-27.78250 & 6.7285 $\pm$ 0.0995 &     -     & 25.66 (-0.40, +0.20) & 25.61 (-0.05, +0.06) \\ 
JADES-GS+53.17732-27.78244 & 6.7290 $\pm$ 0.0830 &     -     & 25.08 (-0.40, +0.20) & 25.35 (-0.06, +0.05) \\ 
JADES-GS+53.20570-27.75309 & 6.7688 $\pm$ 0.0916 &     -     & 25.73 (-0.40, +0.20) & 25.52 (-0.10, +0.00) \\ 
JADES-GS+53.11818-27.79301 & 6.7875 $\pm$ 0.0729 &     -     & 25.58 (-0.15, +0.11) & 25.82 (-0.23, +0.06) \\ 
JADES-GS+53.17737-27.79213 & 6.8091 $\pm$ 0.0781 &     -     & 25.59 (-0.15, +0.11) & 25.55 (-0.03, +0.09) \\ 
JADES-GS+53.16505-27.76196 & 6.8092 $\pm$ 0.0758 &     -     & 25.74 (-0.15, +0.11) & 25.87 (-0.09, +0.05) \\ 
JADES-GS+53.19331-27.76178 & 6.8192 $\pm$ 0.0729 &     -     & 25.64 (-0.15, +0.11) & 25.59 (-0.19, +0.09) \\ 
JADES-GS+53.15559-27.78874 & 6.8493 $\pm$ 0.0705 &     -     & 25.86 (-0.15, +0.11) & 25.74 (-0.09, +0.08) \\ 
JADES-GS+53.15985-27.77004 & 6.8647 $\pm$ 0.0874 &     -     & 25.83 (-0.15, +0.11) & 25.75 (-0.07, +0.08) \\ 
JADES-GS+53.14555-27.78379 & 6.8730 $\pm$ 0.0792 &     -     & 25.55 (-0.15, +0.11) & 25.36 (-0.02, +0.13) \\ 
JADES-GS+53.12718-27.78665 & 6.8798 $\pm$ 0.0872 &     -     & 25.58 (-0.15, +0.11) & 25.66 (-0.11, +0.13) \\ 
JADES-GS+53.13907-27.80253 & 6.8894 $\pm$ 0.0663 &     -     & 25.58 (-0.15, +0.11) & 25.65 (-0.07, +0.06) \\ 
JADES-GS+53.18091-27.77676 & 6.9091 $\pm$ 0.0788 &     -     & 25.78 (-0.15, +0.11) & 25.79 (-0.05, +0.01) \\ 
JADES-GS+53.17488-27.74188 & 6.9292 $\pm$ 0.0744 &     -     & 25.61 (-0.15, +0.11) & 25.63 (-0.00, +0.02) \\ 
JADES-GS+53.19735-27.80211 & 6.9293 $\pm$ 0.0713 &     -     & 25.70 (-0.15, +0.11) & 25.64 (-0.17, +0.10) \\ 
JADES-GS+53.17128-27.80743 & 6.9475 $\pm$ 0.0759 &     -     & 25.75 (-0.15, +0.11) & 25.82 (-0.06, +0.07) \\ 
JADES-GS+53.18478-27.74405 & 6.9695 $\pm$ 0.0563 &     -     & 25.29 (-0.15, +0.11) & 25.95 (-0.00, +0.00) \\ 
JADES-GS+53.18857-27.75788 & 6.9989 $\pm$ 0.0785 &     -     & 25.68 (-0.15, +0.11) & 25.70 (-0.02, +0.08) \\ 
JADES-GS+53.17688-27.78155 & 7.0191 $\pm$ 0.0812 &     -     & 25.74 (-0.15, +0.11) & 25.77 (-0.05, +0.03) \\ 
JADES-GS+53.17799-27.82266 & 7.0387 $\pm$ 0.0949 &     -     & 25.70 (-0.15, +0.11) & 25.85 (-0.17, +0.02) \\ 
JADES-GS+53.16241-27.75071 & 7.0392 $\pm$ 0.0773 &     -     & 25.65 (-0.15, +0.11) & 25.69 (-0.09, +0.05) \\ 
JADES-GS+53.12986-27.77521 & 7.0693 $\pm$ 0.0728 &     -     & 25.60 (-0.15, +0.11) & 25.65 (-0.03, +0.06) \\ 
JADES-GS+53.16190-27.73520 & 7.0790 $\pm$ 0.0859 &     -     & 25.23 (-0.15, +0.11) & 25.43 (-0.11, +0.05) \\ 
JADES-GS+53.18148-27.76950 & 7.1289 $\pm$ 0.0874 &     -     & 25.63 (-0.15, +0.11) & 25.66 (-0.03, +0.06) \\ 
JADES-GS+53.17954-27.77395 & 7.1392 $\pm$ 0.0756 &     -     & 25.70 (-0.15, +0.11) & 25.70 (-0.02, +0.04) \\ 
JADES-GS+53.13805-27.78187 & 7.1489 $\pm$ 0.0870 &     -     & 25.60 (-0.15, +0.11) & 25.70 (-0.08, +0.08) \\ 
JADES-GS+53.16555-27.77267 & 7.1690 $\pm$ 0.0826 &     -     & 25.82 (-0.15, +0.11) & 25.62 (-0.03, +0.06) \\ 
JADES-GS+53.11353-27.79349 & 7.1692 $\pm$ 0.0744 &     -     & 25.73 (-0.15, +0.11) & 25.55 (-0.03, +0.09) \\ 
JADES-GS+53.16469-27.78824 & 7.2164 $\pm$ 0.0646 &     -     & 25.41 (-0.15, +0.11) & 25.45 (-0.07, +0.07) \\ 
JADES-GS+53.16483-27.78826 & 7.2267 $\pm$ 0.0859 &     -     & 25.66 (-0.15, +0.11) & 25.74 (-0.07, +0.10) \\ 
JADES-GS+53.16170-27.78540 & 7.2320 $\pm$ 0.0870 &     -     & 25.45 (-0.15, +0.11) & 25.51 (-0.06, +0.05) \\ 
JADES-GS+53.16957-27.73806 & 7.2380 $\pm$ 0.0797 &     -     & 25.48 (-0.15, +0.11) & 25.65 (-0.11, +0.15) \\ 
JADES-GS+53.16869-27.73720 & 7.2381 $\pm$ 0.0872 &     -     & 25.60 (-0.15, +0.11) & 25.81 (-0.03, +0.02) \\ 
JADES-GS+53.19356-27.76664 & 7.2402 $\pm$ 0.0802 &     -     & 25.66 (-0.15, +0.11) & 25.87 (-0.03, +0.03) \\ 
JADES-GS+53.18375-27.79390 & 7.2598 $\pm$ 0.0676 &     -     & 25.50 (-0.15, +0.11) & 25.72 (-0.13, +0.21) \\ 
JADES-GS+53.19106-27.79732 & 7.2634 $\pm$ 0.0745 &     -     & 25.44 (-0.15, +0.11) & 25.57 (-0.16, +0.11) \\ 
JADES-GS+53.17976-27.77465 & 7.2717 $\pm$ 0.0805 &     -     & 25.57 (-0.15, +0.11) & 25.63 (-0.03, +0.07) \\ 
JADES-GS+53.16579-27.82179 & 7.2890 $\pm$ 0.0873 &     -     & 25.63 (-0.15, +0.11) & 25.73 (-0.05, +0.15) \\ 
JADES-GS+53.18334-27.79050 & 7.2994 $\pm$ 0.0665 &     -     & 25.76 (-0.15, +0.11) & 25.71 (-0.05, +0.09) \\ 
JADES-GS+53.13219-27.78578 & 7.3890 $\pm$ 0.0851 &     -     & 25.74 (-0.15, +0.11) & 25.73 (-0.10, +0.18) \\ 
JADES-GS+53.16638-27.81237 & 7.3992 $\pm$ 0.0762 &     -     & 25.68 (-0.15, +0.11) & 25.80 (-0.08, +0.02) \\ 
JADES-GS+53.18405-27.79783 & 7.4091 $\pm$ 0.0826 &     -     & 25.60 (-0.15, +0.11) & 25.71 (-0.05, +0.06) \\ 
JADES-GS+53.18536-27.77319 & 7.4095 $\pm$ 0.0590 &     -     & 25.57 (-0.15, +0.11) & 25.62 (-0.15, +0.28) \\ 
JADES-GS+53.18393-27.79999 & 7.4193 $\pm$ 0.0719 &     -     & 25.45 (-0.15, +0.11) & 25.62 (-0.10, +0.06) \\ 
JADES-GS+53.18301-27.78946 & 7.4494 $\pm$ 0.0672 &     -     & 25.63 (-0.15, +0.11) & 25.91 (-0.17, +0.03) \\ 
JADES-GS+53.17685-27.79679 & 7.4749 $\pm$ 0.0680 &     -     & 25.67 (-0.15, +0.11) & 25.79 (-0.16, +0.12) \\ 
JADES-GS+53.16714-27.81243 & 7.4992 $\pm$ 0.0786 &     -     & 25.41 (-0.15, +0.11) & 25.33 (-0.10, +0.13) \\ 
JADES-GS+53.16610-27.82751 & 7.5090 $\pm$ 0.0886 &     -     & 25.49 (-0.15, +0.11) & 25.68 (-0.06, +0.07) \\ 
JADES-GS+53.18224-27.77182 & 7.5190 $\pm$ 0.0869 &     -     & 25.65 (-0.15, +0.11) & 25.82 (-0.05, +0.05) \\ 
JADES-GS+53.13563-27.79185 & 7.7568 $\pm$ 0.0818 &     -     & 25.60 (-0.40, +0.20) & 25.71 (-0.08, +0.11) \\ 
JADES-GS+53.15683-27.76716 & 7.9787 $\pm$ 0.1014 &     -     & 25.62 (-0.40, +0.20) & 25.59 (-0.04, +0.05) \\ 
JADES-GS+53.14414-27.79393 & 8.1591 $\pm$ 0.0848 &     -     & 25.99 (-0.40, +0.20) & 25.90 (-0.08, +0.01) \\ 
JADES-GS+53.14585-27.82274 & 8.2203 $\pm$ 0.0816 &     -     & 25.37 (-0.40, +0.20) & 25.49 (-0.07, +0.09) \\ 
JADES-GS+53.14591-27.82280 & 8.2242 $\pm$ 0.0841 &     -     & 25.29 (-0.40, +0.20) & 25.52 (-0.07, +0.04) \\ 
JADES-GS+53.20989-27.77928 & 8.3589 $\pm$ 0.0948 &     -     & 25.39 (-0.40, +0.20) & 25.41 (-0.12, +0.08) \\ 
JADES-GS+53.18354-27.77016 & 8.3836 $\pm$ 0.0902 &     -     & 25.77 (-0.40, +0.20) & 25.75 (-0.04, +0.03) \\ 
JADES-GS+53.16447-27.80219 & 8.4700 $\pm$ 0.0902 &     -     & 25.68 (-0.40, +0.20) & 25.65 (-0.02, +0.06) \\ 
JADES-GS+53.15633-27.83128 & 8.5487 $\pm$ 0.1037 &     -     & 25.77 (-0.40, +0.20) & 25.67 (-0.12, +0.08) \\ 
JADES-GS+53.15337-27.82526 & 8.5091 $\pm$ 0.0861 &     -     & 25.80 (-0.40, +0.20) & 25.85 (-0.09, +0.02) \\ 
JADES-GS+53.15891-27.76507 & 8.5091 $\pm$ 0.0865 &     -     & 25.74 (-0.40, +0.20) & 25.70 (-0.02, +0.03) \\ 
JADES-GS+53.14091-27.77279 & 8.5589 $\pm$ 0.0961 &     -     & 25.78 (-0.40, +0.20) & 25.81 (-0.06, +0.05) \\ 
JADES-GS+53.17603-27.81740 & 8.8985 $\pm$ 0.1151 &     -     & 25.86 (-0.40, +0.20) & 25.78 (-0.08, +0.08) \\ 


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
